Finiteness of planar central configurations of five bodies with positive masses

We prove that, for every choice of positive masses, the planar Newtonian five-body problem has finitely many central configurations up to similarity. After normalization and removal of the translation and rotation freedoms, every physical configuration is isolated in the complex solution variety. The proof combines the classification of singular sequences by Albouy and Kaloshin with a lower bound for the potential, asymptotic estimates, and local analytic reductions.

==> MANIFEST.json <==
{
  "package_date": "2026-10-20",
  "scope": "manuscript and directly used exact symbolic verification; Lean excluded at author request",
  "source_root": "author working directory",
  "copied_files": [
    {
      "source": "p5bp_finiteness.tex",
      "path": "manuscript/p5bp_finiteness.tex",
      "sha256": "80ec7fe9397c68c54d55fdd99bfecd72aa35c34caf0eba411031f5121ce1909b",
      "role": "current manuscript"
    },
    {
      "source": "p5bp_finiteness.pdf",
      "path": "manuscript/p5bp_finiteness.pdf",
      "sha256": "8dc2605792e2183b58395ddb2c0aedd3579799f4e3c1c61e31fb7f5295f3d637",
      "role": "current manuscript"
    },
    {
      "source": "verify_general_energy_certificate.py",
      "path": "supplementary/verify_general_energy_certificate.py",
      "sha256": "a748886846e8b1f0500a1a959c154d2a5f4353ce9fef00d4379c5f3b34eed826",
      "role": "direct symbolic verification supplement"
    },
    {
      "source": "verify_general_energy_submission.py",
      "path": "supplementary/verify_general_energy_submission.py",
      "sha256": "a87d62fe581a72ef41a4f8638aed19fedac9fd558fb1153fdc90753fcc5c3b11",
      "role": "direct symbolic verification supplement"
    },
    {
      "source": "verify_unequal_static.py",
      "path": "supplementary/verify_unequal_static.py",
      "sha256": "9a548a9bc508d2ccc87f897bce2c5643321f8edddd818bbdbd2327ef36534fb6",
      "role": "direct symbolic verification supplement"
    },
    {
      "source": "general_energy_certificate.json",
      "path": "supplementary/general_energy_certificate.json",
      "sha256": "134b782024d4748a812748c3f5402b41add86ffd35b1095c0521e19eac889be2",
      "role": "direct symbolic verification supplement"
    },
    {
      "source": "verify_unequal_static_notes.md",
      "path": "supplementary/verify_unequal_static_notes.md",
      "sha256": "bc7d9c2853acf9e915c9c406a2ad7a22fb46f1cd9764e7d6cd0c4233bda47eab",
      "role": "direct symbolic verification supplement"
    },
    {
      "source": "output/submission/M5_20261019_review_revision/verification_logs/verify_general_energy_certificate.py.log",
      "path": "supplementary/verification_logs/20261019/verify_general_energy_certificate.py.log",
      "sha256": "c49fd75a0493e70668b15c7a08a42ce51fea0aa65dd129007df401f9eb798aee",
      "role": "historical execution log; not rerun on packaging date"
    },
    {
      "source": "output/submission/M5_20261019_review_revision/verification_logs/verify_general_energy_submission.py.log",
      "path": "supplementary/verification_logs/20261019/verify_general_energy_submission.py.log",
      "sha256": "8e6afbf8f6143a8fbee319894addf62db0bcb69daae3a7f9dd1df25fca86beac",
      "role": "historical execution log; not rerun on packaging date"
    },
    {
      "source": "output/submission/M5_20261019_review_revision/verification_logs/verify_unequal_static.py.log",
      "path": "supplementary/verification_logs/20261019/verify_unequal_static.py.log",
      "sha256": "0400df36b04657411821faaa7bd6f803109acbd7ae3cbe10ef46b929bbbe4bef",
      "role": "historical execution log; not rerun on packaging date"
    }
  ],
  "symbolic_checks_rerun": false,
  "historical_execution_revision": "2026-10-19",
  "citation_read_scope": "MZ19 first-page abstract and publication metadata only",
  "equation_numbering": "23 unreferenced displays made unnumbered; range-cited displays retained",
  "links": "blue",
  "generated_guides": [
    "README_submission.md",
    "supplementary/README_verification.md"
  ],
  "documentation_update": {
    "date": "2026-10-20",
    "language": "English",
    "technical_note": "supplementary/verify_unequal_static_notes.md",
    "program_change": "Only the technical-note filename in the unequal-endpoint program docstring changed.",
    "computational_ast_unchanged": true,
    "symbolic_checks_rerun": false
  }
}


==> p5bp_to_arxiv/anc/MANIFEST.json <==
{
  "package_date": "2026-10-20",
  "scope": "manuscript and directly used exact symbolic verification; Lean excluded at author request",
  "source_root": "author working directory",
  "copied_files": [
    {
      "source": "p5bp_finiteness.tex",
      "path": "manuscript/p5bp_finiteness.tex",
      "sha256": "80ec7fe9397c68c54d55fdd99bfecd72aa35c34caf0eba411031f5121ce1909b",
      "role": "current manuscript"
    },
    {
      "source": "p5bp_finiteness.pdf",
      "path": "manuscript/p5bp_finiteness.pdf",
      "sha256": "8dc2605792e2183b58395ddb2c0aedd3579799f4e3c1c61e31fb7f5295f3d637",
      "role": "current manuscript"
    },
    {
      "source": "verify_general_energy_certificate.py",
      "path": "supplementary/verify_general_energy_certificate.py",
      "sha256": "a748886846e8b1f0500a1a959c154d2a5f4353ce9fef00d4379c5f3b34eed826",
      "role": "direct symbolic verification supplement"
    },
    {
      "source": "verify_general_energy_submission.py",
      "path": "supplementary/verify_general_energy_submission.py",
      "sha256": "a87d62fe581a72ef41a4f8638aed19fedac9fd558fb1153fdc90753fcc5c3b11",
      "role": "direct symbolic verification supplement"
    },
    {
      "source": "verify_unequal_static.py",
      "path": "supplementary/verify_unequal_static.py",
      "sha256": "9a548a9bc508d2ccc87f897bce2c5643321f8edddd818bbdbd2327ef36534fb6",
      "role": "direct symbolic verification supplement"
    },
    {
      "source": "general_energy_certificate.json",
      "path": "supplementary/general_energy_certificate.json",
      "sha256": "134b782024d4748a812748c3f5402b41add86ffd35b1095c0521e19eac889be2",
      "role": "direct symbolic verification supplement"
    },
    {
      "source": "verify_unequal_static_notes.md",
      "path": "supplementary/verify_unequal_static_notes.md",
      "sha256": "bc7d9c2853acf9e915c9c406a2ad7a22fb46f1cd9764e7d6cd0c4233bda47eab",
      "role": "direct symbolic verification supplement"
    },
    {
      "source": "output/submission/M5_20261019_review_revision/verification_logs/verify_general_energy_certificate.py.log",
      "path": "supplementary/verification_logs/20261019/verify_general_energy_certificate.py.log",
      "sha256": "c49fd75a0493e70668b15c7a08a42ce51fea0aa65dd129007df401f9eb798aee",
      "role": "historical execution log; not rerun on packaging date"
    },
    {
      "source": "output/submission/M5_20261019_review_revision/verification_logs/verify_general_energy_submission.py.log",
      "path": "supplementary/verification_logs/20261019/verify_general_energy_submission.py.log",
      "sha256": "8e6afbf8f6143a8fbee319894addf62db0bcb69daae3a7f9dd1df25fca86beac",
      "role": "historical execution log; not rerun on packaging date"
    },
    {
      "source": "output/submission/M5_20261019_review_revision/verification_logs/verify_unequal_static.py.log",
      "path": "supplementary/verification_logs/20261019/verify_unequal_static.py.log",
      "sha256": "0400df36b04657411821faaa7bd6f803109acbd7ae3cbe10ef46b929bbbe4bef",
      "role": "historical execution log; not rerun on packaging date"
    }
  ],
  "symbolic_checks_rerun": false,
  "historical_execution_revision": "2026-10-19",
  "citation_read_scope": "MZ19 first-page abstract and publication metadata only",
  "equation_numbering": "23 unreferenced displays made unnumbered; range-cited displays retained",
  "links": "blue",
  "generated_guides": [
    "README_submission.md",
    "supplementary/README_verification.md"
  ],
  "documentation_update": {
    "date": "2026-10-20",
    "language": "English",
    "technical_note": "supplementary/verify_unequal_static_notes.md",
    "program_change": "Only the technical-note filename in the unequal-endpoint program docstring changed.",
    "computational_ast_unchanged": true,
    "symbolic_checks_rerun": false
  }
}


==> p5bp_to_arxiv/anc/general_energy_certificate.json <==
{
  "format": "M-section-6-energy-certificate-v1",
  "provenance": "Reconstructed from M Section 6 via ChatGPT on 2026-10-06; not an original attachment.",
  "variables": [
    "m_1",
    "m_2",
    "Z"
  ],
  "term_encoding": [
    "power_m_1",
    "power_m_2",
    "power_Z",
    "integer_coefficient_decimal_string"
  ],
  "normalization": "det(B) = -sigma*tau*2^27*3^18*(m_1+m_2)^9*(4*(m_1+m_2)+9)^4*G*C",
  "definitions": {
    "M": "m_1+m_2+9/4",
    "e_2(S_5)": "m_1*m_2+9*(m_1+m_2)/4+3/2",
    "Z": "U^3-e_2(S_5)^3/M",
    "G": "(-sigma*m_1+tau*m_2-4*m_1*m_2)^2+4*sigma*tau*m_1*m_2"
  },
  "cases": [
    {
      "sigma": 1,
      "tau": 1,
      "monomial_count": 952,
      "counts_by_Z_degree": [
        302,
        234,
        174,
        122,
        78,
        42
      ],
      "degrees": [
        17,
        17,
        5
      ],
      "minimum_coefficient": "2147483648",
      "maximum_coefficient": "7862071021113424351392",
      "sha256_terms": "4ef898a81f3af94ff96574a08ff28b609dd1ce4cf7051edac9cc14dc95bbb588",
      "terms": [
        [0, 1, 0, "4760622968832"],
        [0, 2, 0, "109229849229312"],
        [0, 3, 0, "1172303406074880"],
        [0, 4, 0, "7809405261788160"],
        [0, 5, 0, "36128224450978560"],
        [0, 6, 0, "123027242099025024"],
        [0, 7, 0, "318851211462156864"],
        [0, 8, 0, "641233263291036480"],
        [0, 9, 0, "1010700743078491920"],
        [0, 10, 0, "1251870846362330040"],
        [0, 11, 0, "1213495998064673796"],
        [0, 12, 0, "910032732376631856"],
        [0, 13, 0, "516989649881923200"],
        [0, 14, 0, "214773725719296000"],
        [0, 15, 0, "61417913610240000"],
        [0, 16, 0, "10775072563200000"],
        [0, 17, 0, "870712934400000"],
        [1, 0, 0, "4760622968832"],
        [1, 1, 0, "218459698458624"],
        [1, 2, 0, "3565456817882112"],
        [1, 3, 0, "32281453752832512"],
        [1, 4, 0, "191090821911005952"],
        [1, 5, 0, "802748886123672576"],
        [1, 6, 0, "2507458376231944128"],
        [1, 7, 0, "5988621079797779808"],
        [1, 8, 0, "11115973865783745936"],
        [1, 9, 0, "16165977509916906048"],
        [1, 10, 0, "18444080104767754236"],
        [1, 11, 0, "16423654896189311778"],
        [1, 12, 0, "11273456599010814024"],
        [1, 13, 0, "5836476507982723872"],
        [1, 14, 0, "2198515610196357120"],
        [1, 15, 0, "566914280303923200"],
        [1, 16, 0, "89176241958912000"],
        [1, 17, 0, "6428763832320000"],
        [2, 0, 0, "109229849229312"],
        [2, 1, 0, "3565456817882112"],
        [2, 2, 0, "48944096982088704"],
        [2, 3, 0, "392858148960059904"],
        [2, 4, 0, "2108300522018576256"],
        [2, 5, 0, "8115649460569478016"],
        [2, 6, 0, "23348049594000525216"],
        [2, 7, 0, "51464150416861166592"],
        [2, 8, 0, "88175586607047087408"],
        [2, 9, 0, "118229133468050546940"],
        [2, 10, 0, "124103604948744879162"],
        [2, 11, 0, "101381749269335455491"],
        [2, 12, 0, "63621807516535575420"],
        [2, 13, 0, "29995194887863286256"],
        [2, 14, 0, "10245685972878427968"],
        [2, 15, 0, "2385382150574415360"],
        [2, 16, 0, "337385897624678400"],
        [2, 17, 0, "21791122993152000"],
        [3, 0, 0, "1172303406074880"],
        [3, 1, 0, "32281453752832512"],
        [3, 2, 0, "392851801462768128"],
        [3, 3, 0, "2857034685068144640"],
        [3, 4, 0, "14041150375946741568"],
        [3, 5, 0, "49760180427397572288"],
        [3, 6, 0, "132097386977441543232"],
        [3, 7, 0, "268798325788501258680"],
        [3, 8, 0, "424816883801881275348"],
        [3, 9, 0, "524535774086877839172"],
        [3, 10, 0, "505830843365573160072"],
        [3, 11, 0, "378529610670870698808"],
        [3, 12, 0, "216893930679802674450"],
        [3, 13, 0, "93039522943700168640"],
        [3, 14, 0, "28811053586050712352"],
        [3, 15, 0, "6059415576996933120"],
        [3, 16, 0, "771602383579392000"],
        [3, 17, 0, "44729664086016000"],
        [4, 0, 0, "7809405261788160"],
        [4, 1, 0, "191084474413714176"],
        [4, 2, 0, "2108063548786349952"],
        [4, 3, 0, "14039059541684496192"],
        [4, 4, 0, "63507401064942480000"],
        [4, 5, 0, "207642182734484604576"],
        [4, 6, 0, "508855785829396870968"],
        [4, 7, 0, "955301615805861729864"],
        [4, 8, 0, "1390959134800968575844"],
        [4, 9, 0, "1579079494608033040191"],
        [4, 10, 0, "1396583382831192427212"],
        [4, 11, 0, "955788882249180919752"],
        [4, 12, 0, "499316522666256655272"],
        [4, 13, 0, "194656511594599390620"],
        [4, 14, 0, "54602825519514386448"],
        [4, 15, 0, "10368359556790631040"],
        [4, 16, 0, "1187996643802368000"],
        [4, 17, 0, "61731716640768000"],
        [5, 0, 0, "36128224450978560"],
        [5, 1, 0, "802631810062513152"],
        [5, 2, 0, "8112565242981069696"],
        [5, 3, 0, "49731851033807940288"],
        [5, 4, 0, "207533376808445370528"],
        [5, 5, 0, "626325593929880403024"],
        [5, 6, 0, "1416079758774141280872"],
        [5, 7, 0, "2449614882771426761658"],
        [5, 8, 0, "3280556614738416029901"],
        [5, 9, 0, "3417757905312178085232"],
        [5, 10, 0, "2766937263157941361650"],
        [5, 11, 0, "1728540704048257307520"],
        [5, 12, 0, "821854162924996362660"],
        [5, 13, 0, "290698287554668209210"],
        [5, 14, 0, "73742214153530687976"],
        [5, 15, 0, "12617021622074052384"],
        [5, 16, 0, "1296900126212198400"],
        [5, 17, 0, "60105540796416000"],
        [6, 0, 0, "123027242099025024"],
        [6, 1, 0, "2506464992905781184"],
        [6, 2, 0, "23326199524729328544"],
        [6, 3, 0, "131907485212950007872"],
        [6, 4, 0, "508010742784088062776"],
        [6, 5, 0, "1414233187933556393064"],
        [6, 6, 0, "2946003327505807634340"],
        [6, 7, 0, "4687453346822705066913"],
        [6, 8, 0, "5762127755074321234152"],
        [6, 9, 0, "5497270828520776104510"],
        [6, 10, 0, "4064884275287186176392"],
        [6, 11, 0, "2312897891695443959040"],
        [6, 12, 0, "998601857641376492166"],
        [6, 13, 0, "319686459725975159376"],
        [6, 14, 0, "73117672693833261888"],
        [6, 15, 0, "11225852006805134208"],
        [6, 16, 0, "1028755281280204800"],
        [6, 17, 0, "42100367818752000"],
        [7, 0, 0, "318851211462156864"],
        [7, 1, 0, "5983490186153594208"],
        [7, 2, 0, "51365068224861860352"],
        [7, 3, 0, "267999546311768102328"],
        [7, 4, 0, "951766990907092081992"],
        [7, 5, 0, "2440429392558442666554"],
        [7, 6, 0, "4674850235414477696673"],
        [7, 7, 0, "6826749698626979900832"],
        [7, 8, 0, "7684869049286445816030"],
        [7, 9, 0, "6697435563212327129088"],
        [7, 10, 0, "4511785243650914453328"],
        [7, 11, 0, "2331892771298097132636"],
        [7, 12, 0, "911466399646420022376"],
        [7, 13, 0, "263110839302551413600"],
        [7, 14, 0, "53989090035102850176"],
        [7, 15, 0, "7385316052868287488"],
        [7, 16, 0, "596900497224499200"],
        [7, 17, 0, "21194657759232000"],
        [8, 0, 0, "641233263291036480"],
        [8, 1, 0, "11097987512236741008"],
        [8, 2, 0, "87864510384591509808"],
        [8, 3, 0, "422507071745417557332"],
        [8, 4, 0, "1381236295544201863908"],
        [8, 5, 0, "3255082786103484457773"],
        [8, 6, 0, "5720249573724344003784"],
        [8, 7, 0, "7647105849914694104838"],
        [8, 8, 0, "7862071021113424351392"],
        [8, 9, 0, "6241598226138278189808"],
        [8, 10, 0, "3818999441319717094794"],
        [8, 11, 0, "1786675424431166563032"],
        [8, 12, 0, "629528614979590751904"],
        [8, 13, 0, "162943114806882271872"],
        [8, 14, 0, "29761930527658163712"],
        [8, 15, 0, "3585761240816830464"],
        [8, 16, 0, "251066383958016000"],
        [8, 17, 0, "7505760485376000"],
        [9, 0, 0, "1010700743078491920"],
        [9, 1, 0, "16120824587931857472"],
        [9, 2, 0, "117523937654604395388"],
        [9, 3, 0, "519733976205306096324"],
        [9, 4, 0, "1560222644155115793183"],
        [9, 5, 0, "3370434777571779333648"],
        [9, 6, 0, "5418552692881436841846"],
        [9, 7, 0, "6612236048613791753856"],
        [9, 8, 0, "6189946540729869964752"],
        [9, 9, 0, "4461636629283991601364"],
        [9, 10, 0, "2470044964140956117736"],
        [9, 11, 0, "1041116661850887487872"],
        [9, 12, 0, "328654265011549812864"],
        [9, 13, 0, "75631323697003026432"],
        [9, 14, 0, "12147306485971912704"],
        [9, 15, 0, "1265489218122301440"],
        [9, 16, 0, "74519554424832000"],
        [9, 17, 0, "1777512480768000"],
        [10, 0, 0, "1251870846362330040"],
        [10, 1, 0, "18360644170340498940"],
        [10, 2, 0, "122923900011862370106"],
        [10, 3, 0, "498494096304592400424"],
        [10, 4, 0, "1370004622965616918716"],
        [10, 5, 0, "2704523181029052365898"],
        [10, 6, 0, "3965297988146649923592"],
        [10, 7, 0, "4402667544506526048624"],
        [10, 8, 0, "3739620756655178562186"],
        [10, 9, 0, "2437405767720493509096"],
        [10, 10, 0, "1214885776970359797696"],
        [10, 11, 0, "458355094467913191168"],
        [10, 12, 0, "128476864175657591808"],
        [10, 13, 0, "25951508564518785024"],
        [10, 14, 0, "3595792367820939264"],
        [10, 15, 0, "314324392340127744"],
        [10, 16, 0, "14782401242726400"],
        [10, 17, 0, "252765536256000"],
        [11, 0, 0, "1213495998064673796"],
        [11, 1, 0, "16308875651946339618"],
        [11, 2, 0, "99913754202730581987"],
        [11, 3, 0, "370227276541484670888"],
        [11, 4, 0, "928264004600324400504"],
        [11, 5, 0, "1668867283128541972320"],
        [11, 6, 0, "2223785587439120446368"],
        [11, 7, 0, "2238265427887461376476"],
        [11, 8, 0, "1717821491348093111064"],
        [11, 9, 0, "1007259784349728166784"],
        [11, 10, 0, "448980751134209836800"],
        [11, 11, 0, "150227248252003531776"],
        [11, 12, 0, "36897611951457275904"],
        [11, 13, 0, "6414136615205830656"],
        [11, 14, 0, "743369419987845120"],
        [11, 15, 0, "51747738392199168"],
        [11, 16, 0, "1755497417932800"],
        [11, 17, 0, "16307453952000"],
        [12, 0, 0, "910032732376631856"],
        [12, 1, 0, "11156064504667001352"],
        [12, 2, 0, "62267862236888082060"],
        [12, 3, 0, "209964117672541165626"],
        [12, 4, 0, "478427987927346139368"],
        [12, 5, 0, "780422208795459653220"],
        [12, 6, 0, "941506570391055040710"],
        [12, 7, 0, "855395542261886806440"],
        [12, 8, 0, "590115478077253243296"],
        [12, 9, 0, "309186318013565212800"],
        [12, 10, 0, "122101117523786087424"],
        [12, 11, 0, "35747415737851539456"],
        [12, 12, 0, "7540048699989368832"],
        [12, 13, 0, "1092922370651750400"],
        [12, 14, 0, "100428083394379776"],
        [12, 15, 0, "5019953744314368"],
        [12, 16, 0, "94175546572800"],
        [13, 0, 0, "516989649881923200"],
        [13, 1, 0, "5748459484111020576"],
        [13, 2, 0, "29084145170389510320"],
        [13, 3, 0, "88841717959194844704"],
        [13, 4, 0, "183217498063204186620"],
        [13, 5, 0, "270082861861354929018"],
        [13, 6, 0, "293724648346776559920"],
        [13, 7, 0, "239651006098871432160"],
        [13, 8, 0, "147622115348350651008"],
        [13, 9, 0, "68474667075695990784"],
        [13, 10, 0, "23637725127572189184"],
        [13, 11, 0, "5933880661167931392"],
        [13, 12, 0, "1041015657388474368"],
        [13, 13, 0, "119163517155016704"],
        [13, 14, 0, "7813701018058752"],
        [13, 15, 0, "213841172496384"],
        [14, 0, 0, "214773725719296000"],
        [14, 1, 0, "2151591671163432960"],
        [14, 2, 0, "9812474624719967040"],
        [14, 3, 0, "27023865889651829280"],
        [14, 4, 0, "50222651390005848912"],
        [14, 5, 0, "66611719202845408200"],
        [14, 6, 0, "64978155374775634368"],
        [14, 7, 0, "47304981476797129344"],
        [14, 8, 0, "25786627502501131776"],
        [14, 9, 0, "10451346829983737856"],
        [14, 10, 0, "3091225669476065280"],
        [14, 11, 0, "644440150673031168"],
        [14, 12, 0, "89021532402745344"],
        [14, 13, 0, "7234131046957056"],
        [14, 14, 0, "257494188294144"],
        [15, 0, 0, "61417913610240000"],
        [15, 1, 0, "550116921729945600"],
        [15, 2, 0, "2248050128458636800"],
        [15, 3, 0, "5554792919034339840"],
        [15, 4, 0, "9261150741665587584"],
        [15, 5, 0, "10998251146903404960"],
        [15, 6, 0, "9564857275211084160"],
        [15, 7, 0, "6161259408177871872"],
        [15, 8, 0, "2935421118046070784"],
        [15, 9, 0, "1019681936704880640"],
        [15, 10, 0, "250421457207066624"],
        [15, 11, 0, "41049952028983296"],
        [15, 12, 0, "4010457624477696"],
        [15, 13, 0, "175516617277440"],
        [16, 0, 0, "10775072563200000"],
        [16, 1, 0, "85571490410496000"],
        [16, 2, 0, "311476963548672000"],
        [16, 3, 0, "687174139251763200"],
        [16, 4, 0, "1022890169279619072"],
        [16, 5, 0, "1081534698030366720"],
        [16, 6, 0, "832151314506055680"],
        [16, 7, 0, "468919127635918848"],
        [16, 8, 0, "191783921768202240"],
        [16, 9, 0, "55418737825677312"],
        [16, 10, 0, "10715668760494080"],
        [16, 11, 0, "1241486469365760"],
        [16, 12, 0, "64968896544768"],
        [17, 0, 0, "870712934400000"],
        [17, 1, 0, "6080478658560000"],
        [17, 2, 0, "19602731151360000"],
        [17, 3, 0, "38423928766464000"],
        [17, 4, 0, "50794909209722880"],
        [17, 5, 0, "47489525250785280"],
        [17, 6, 0, "32003572031815680"],
        [17, 7, 0, "15526123064524800"],
        [17, 8, 0, "5305630143283200"],
        [17, 9, 0, "1213926872186880"],
        [17, 10, 0, "166988328468480"],
        [17, 11, 0, "10436770529280"],
        [0, 1, 1, "15868743229440"],
        [0, 2, 1, "299742927667200"],
        [0, 3, 1, "2613542827806720"],
        [0, 4, 1, "13930993361756160"],
        [0, 5, 1, "50666876805496320"],
        [0, 6, 1, "132867142237071360"],
        [0, 7, 1, "258759749384858880"],
        [0, 8, 1, "379654704415491840"],
        [0, 9, 1, "421012729462834080"],
        [0, 10, 1, "350478220061272320"],
        [0, 11, 1, "215106540773091840"],
        [0, 12, 1, "94131106471526400"],
        [0, 13, 1, "27675610619904000"],
        [0, 14, 1, "4875992432640000"],
        [0, 15, 1, "386983526400000"],
        [1, 0, 1, "15868743229440"],
        [1, 1, 1, "599485855334400"],
        [1, 2, 1, "7970712995819520"],
        [1, 3, 1, "57994067911421952"],
        [1, 4, 1, "271498266690485760"],
        [1, 5, 1, "885349679777169408"],
        [1, 6, 1, "2100454052162432256"],
        [1, 7, 1, "3713321928920122368"],
        [1, 8, 1, "4946797246505039136"],
        [1, 9, 1, "4972027780260836928"],
        [1, 10, 1, "3739711066077210624"],
        [1, 11, 1, "2065276578846265344"],
        [1, 12, 1, "809340170722136064"],
        [1, 13, 1, "212016887124295680"],
        [1, 14, 1, "33119211139891200"],
        [1, 15, 1, "2320181231616000"],
        [2, 0, 1, "299742927667200"],
        [2, 1, 1, "7970712995819520"],
        [2, 2, 1, "88126149099331584"],
        [2, 3, 1, "561638280716633088"],
        [2, 4, 1, "2353248715299452928"],
        [2, 5, 1, "6935402337227715456"],
        [2, 6, 1, "14930950174910881920"],
        [2, 7, 1, "23974254557477650656"],
        [2, 8, 1, "28977373160428281696"],
        [2, 9, 1, "26363521579457530440"],
        [2, 10, 1, "17891395327891622016"],
        [2, 11, 1, "8881337490056499456"],
        [2, 12, 1, "3115760276765859840"],
        [2, 13, 1, "727732647585073152"],
        [2, 14, 1, "100961775807528960"],
        [2, 15, 1, "6257764889395200"],
        [3, 0, 1, "2613542827806720"],
        [3, 1, 1, "57994067911421952"],
        [3, 2, 1, "561621354057188352"],
        [3, 3, 1, "3201272813407223808"],
        [3, 4, 1, "12114475778803313664"],
        [3, 5, 1, "32385832660193991552"],
        [3, 6, 1, "63324077302746857088"],
        [3, 7, 1, "92291407235054605152"],
        [3, 8, 1, "101067711046991533872"],
        [3, 9, 1, "83087674717182723936"],
        [3, 10, 1, "50788150844867383968"],
        [3, 11, 1, "22627917329441904000"],
        [3, 12, 1, "7098549262436077056"],
        [3, 13, 1, "1476953189118720000"],
        [3, 14, 1, "181806602188308480"],
        [3, 15, 1, "9953525248819200"],
        [4, 0, 1, "13930993361756160"],
        [4, 1, 1, "271481340031041024"],
        [4, 2, 1, "2352754080695678976"],
        [4, 3, 1, "12111107582544915456"],
        [4, 4, 1, "41562821118415233024"],
        [4, 5, 1, "100898437968842096736"],
        [4, 6, 1, "179084769550726040352"],
        [4, 7, 1, "236561079637042149888"],
        [4, 8, 1, "234249000066910363392"],
        [4, 9, 1, "173636294374700159040"],
        [4, 10, 1, "95388182060626256256"],
        [4, 11, 1, "38059733448080222688"],
        [4, 12, 1, "10651251062716547328"],
        [4, 13, 1, "1968342976320781824"],
        [4, 14, 1, "214045659100569600"],
        [4, 15, 1, "10277321372467200"],
        [5, 0, 1, "50666876805496320"],
        [5, 1, 1, "885106123955159040"],
        [5, 2, 1, "6930456618103288704"],
        [5, 3, 1, "32351364755472917376"],
        [5, 4, 1, "100799953429232658528"],
        [5, 5, 1, "222091772375162925504"],
        [5, 6, 1, "357267004678409641992"],
        [5, 7, 1, "426816461387672559648"],
        [5, 8, 1, "381228476128232833152"],
        [5, 9, 1, "254109044805204531456"],
        [5, 10, 1, "125093436727051732320"],
        [5, 11, 1, "44549012283081283584"],
        [5, 12, 1, "11074800720601792512"],
        [5, 13, 1, "1806892629348464640"],
        [5, 14, 1, "171992527946219520"],
        [5, 15, 1, "7136103628800000"],
        [6, 0, 1, "132867142237071360"],
        [6, 1, 1, "2098876529296403712"],
        [6, 2, 1, "14904647670244194432"],
        [6, 3, 1, "63153817879165992576"],
        [6, 4, 1, "178532269011795603744"],
        [6, 5, 1, "356407836996205775880"],
        [6, 6, 1, "518431583982581663616"],
        [6, 7, 1, "558634044305343661344"],
        [6, 8, 1, "448710660797255106048"],
        [6, 9, 1, "268035314883395817312"],
        [6, 10, 1, "117764578321420020480"],
        [6, 11, 1, "37240330372979088384"],
        [6, 12, 1, "8165375354200633344"],
        [6, 13, 1, "1163802823916838912"],
        [6, 14, 1, "95380358310789120"],
        [6, 15, 1, "3327930925056000"],
        [7, 0, 1, "258759749384858880"],
        [7, 1, 1, "3707261479561430016"],
        [7, 2, 1, "23887167159113537760"],
        [7, 3, 1, "91778947888312522080"],
        [7, 4, 1, "234942338996167435776"],
        [7, 5, 1, "423888185626170782112"],
        [7, 6, 1, "555915327505122884256"],
        [7, 7, 1, "538526068309751616000"],
        [7, 8, 1, "387537204953712905568"],
        [7, 9, 1, "206527363992107271936"],
        [7, 10, 1, "80519488658390163456"],
        [7, 11, 1, "22430816065321426944"],
        [7, 12, 1, "4287883235838345216"],
        [7, 13, 1, "524504294184812544"],
        [7, 14, 1, "35963377302896640"],
        [7, 15, 1, "1003265143603200"],
        [8, 0, 1, "379654704415491840"],
        [8, 1, 1, "4931484732112352544"],
        [8, 2, 1, "28784310261472397664"],
        [8, 3, 1, "100044038972534491440"],
        [8, 4, 1, "231241911343695671040"],
        [8, 5, 1, "375867648614387196288"],
        [8, 6, 1, "442879853777218243584"],
        [8, 7, 1, "384167804676276767328"],
        [8, 8, 1, "246501617745597308928"],
        [8, 9, 1, "116478850114072558080"],
        [8, 10, 1, "39956846992598716416"],
        [8, 11, 1, "9685959338935590912"],
        [8, 12, 1, "1584421413975097344"],
        [8, 13, 1, "161442402926985216"],
        [8, 14, 1, "8794902940876800"],
        [8, 15, 1, "176935875379200"],
        [9, 0, 1, "421012729462834080"],
        [9, 1, 1, "4945375586032985664"],
        [9, 2, 1, "26066904146885882952"],
        [9, 3, 1, "81679147184744556768"],
        [9, 4, 1, "169866628803999070272"],
        [9, 5, 1, "247819307557667947776"],
        [9, 6, 1, "261267661841519053152"],
        [9, 7, 1, "201939086738856317184"],
        [9, 8, 1, "114804587529173094912"],
        [9, 9, 1, "47682390786451513344"],
        [9, 10, 1, "14210758893530087424"],
        [9, 11, 1, "2940492831203819520"],
        [9, 12, 1, "399163541270298624"],
        [9, 13, 1, "32139750101483520"],
        [9, 14, 1, "1254338781511680"],
        [9, 15, 1, "13861335859200"],
        [10, 0, 1, "350478220061272320"],
        [10, 1, 1, "3707196510771634176"],
        [10, 2, 1, "17571925141263668736"],
        [10, 3, 1, "49437085700272495392"],
        [10, 4, 1, "92132935155160315776"],
        [10, 5, 1, "120128211656539541856"],
        [10, 6, 1, "112756485628788090624"],
        [10, 7, 1, "77166077793888872448"],
        [10, 8, 1, "38531225955378622464"],
        [10, 9, 1, "13888404498397298688"],
        [10, 10, 1, "3526930900405518336"],
        [10, 11, 1, "603897413708021760"],
        [10, 12, 1, "64489783802462208"],
        [10, 13, 1, "3695736376000512"],
        [10, 14, 1, "78805771223040"],
        [11, 0, 1, "215106540773091840"],
        [11, 1, 1, "2037571085358452736"],
        [11, 2, 1, "8641750305223113984"],
        [11, 3, 1, "21730459472365652352"],
        [11, 4, 1, "36128933124176871648"],
        [11, 5, 1, "41893238927252077056"],
        [11, 6, 1, "34794121700349969408"],
        [11, 7, 1, "20904995532784508928"],
        [11, 8, 1, "9054499237037678592"],
        [11, 9, 1, "2778518785721794560"],
        [11, 10, 1, "582928963140059136"],
        [11, 11, 1, "78292674765914112"],
        [11, 12, 1, "5921424065691648"],
        [11, 13, 1, "183974580191232"],
        [12, 0, 1, "94131106471526400"],
        [12, 1, 1, "793248542395748352"],
        [12, 2, 1, "2993888240845940736"],
        [12, 3, 1, "6696254673812510208"],
        [12, 4, 1, "9883263219270762240"],
        [12, 5, 1, "10131719722835945472"],
        [12, 6, 1, "7386114755164336128"],
        [12, 7, 1, "3849905576952741888"],
        [12, 8, 1, "1419832051265175552"],
        [12, 9, 1, "359865387096735744"],
        [12, 10, 1, "59158730338467840"],
        [12, 11, 1, "5613531181350912"],
        [12, 12, 1, "229066728800256"],
        [13, 0, 1, "27675610619904000"],
        [13, 1, 1, "205979711922339840"],
        [13, 2, 1, "687910042981140480"],
        [13, 3, 1, "1361610031483385856"],
        [13, 4, 1, "1774039633499745792"],
        [13, 5, 1, "1595930347383330816"],
        [13, 6, 1, "1010041141306023936"],
        [13, 7, 1, "448843381057880064"],
        [13, 8, 1, "136911009491582976"],
        [13, 9, 1, "27217273271353344"],
        [13, 10, 1, "3161082229161984"],
        [13, 11, 1, "161600753369088"],
        [14, 0, 1, "4875992432640000"],
        [14, 1, 1, "31809658886553600"],
        [14, 2, 1, "93475618187673600"],
        [14, 3, 1, "162843985862737920"],
        [14, 4, 1, "186029805642743808"],
        [14, 5, 1, "145418134346661888"],
        [14, 6, 1, "78647583186616320"],
        [14, 7, 1, "29004409060982784"],
        [14, 8, 1, "6965168386867200"],
        [14, 9, 1, "981309195288576"],
        [14, 10, 1, "61479101399040"],
        [15, 0, 1, "386983526400000"],
        [15, 1, 1, "2196346503168000"],
        [15, 2, 1, "5646674903040000"],
        [15, 3, 1, "8603717153587200"],
        [15, 4, 1, "8543197898735616"],
        [15, 5, 1, "5723612610822144"],
        [15, 6, 1, "2582994707546112"],
        [15, 7, 1, "755622186319872"],
        [15, 8, 1, "129676873826304"],
        [15, 9, 1, "9914932002816"],
        [0, 1, 2, "21158324305920"],
        [0, 2, 2, "313848477204480"],
        [0, 3, 2, "2107212372541440"],
        [0, 4, 2, "8451963290603520"],
        [0, 5, 2, "22507559301242880"],
        [0, 6, 2, "41822195225195520"],
        [0, 7, 2, "55449968702999040"],
        [0, 8, 2, "52695508696197120"],
        [0, 9, 2, "35506476234547200"],
        [0, 10, 2, "16486262517104640"],
        [0, 11, 2, "4990926539980800"],
        [0, 12, 2, "882322440192000"],
        [0, 13, 2, "68797071360000"],
        [1, 0, 2, "21158324305920"],
        [1, 1, 2, "627696954408960"],
        [1, 2, 2, "6452766485544960"],
        [1, 3, 2, "35565416969859072"],
        [1, 4, 2, "123088534799781888"],
        [1, 5, 2, "288291125583277056"],
        [1, 6, 2, "474611221761182208"],
        [1, 7, 2, "558489817357689600"],
        [1, 8, 2, "470453449862476800"],
        [1, 9, 2, "280149844337639424"],
        [1, 10, 2, "114515457919893504"],
        [1, 11, 2, "30388450276343808"],
        [1, 12, 2, "4686731689328640"],
        [1, 13, 2, "317001616588800"],
        [2, 0, 2, "313848477204480"],
        [2, 1, 2, "6452766485544960"],
        [2, 2, 2, "54226907358511104"],
        [2, 3, 2, "257078722619953152"],
        [2, 4, 2, "780969252631108608"],
        [2, 5, 2, "1619027532638781696"],
        [2, 6, 2, "2365508784149129088"],
        [2, 7, 2, "2469412587284467776"],
        [2, 8, 2, "1841449379981605632"],
        [2, 9, 2, "967702887316316160"],
        [2, 10, 2, "347791421747404800"],
        [2, 11, 2, "80806707476250624"],
        [2, 12, 2, "10857484001673216"],
        [2, 13, 2, "635676658237440"],
        [3, 0, 2, "2107212372541440"],
        [3, 1, 2, "35565416969859072"],
        [3, 2, 2, "257061795960508416"],
        [3, 3, 2, "1068809749442316288"],
        [3, 4, 2, "2871747645581048832"],
        [3, 5, 2, "5281527990697310592"],
        [3, 6, 2, "6846192008465654016"],
        [3, 7, 2, "6330024563389797888"],
        [3, 8, 2, "4169213186779202688"],
        [3, 9, 2, "1928320174275259392"],
        [3, 10, 2, "607340283556147200"],
        [3, 11, 2, "123000428788236288"],
        [3, 12, 2, "14303232499286016"],
        [3, 13, 2, "717478570229760"],
        [4, 0, 2, "8451963290603520"],
        [4, 1, 2, "123071608140337152"],
        [4, 2, 2, "780611912042830848"],
        [4, 3, 2, "2870030007589616640"],
        [4, 4, 2, "6838589896595126784"],
        [4, 5, 2, "11155411141782759360"],
        [4, 6, 2, "12806503866363605760"],
        [4, 7, 2, "10459271117268347904"],
        [4, 8, 2, "6063490339943851008"],
        [4, 9, 2, "2457210006919434240"],
        [4, 10, 2, "674048556430442496"],
        [4, 11, 2, "117910828733497344"],
        [4, 12, 2, "11698919462928384"],
        [4, 13, 2, "491181079265280"],
        [5, 0, 2, "22507559301242880"],
        [5, 1, 2, "288116216769014784"],
        [5, 2, 2, "1616525469364748544"],
        [5, 3, 2, "5269560164039387520"],
        [5, 4, 2, "11132684905225756608"],
        [5, 5, 2, "16077658148021376000"],
        [5, 6, 2, "16298489031594240384"],
        [5, 7, 2, "11711881252454694912"],
        [5, 8, 2, "5945075787341869056"],
        [5, 9, 2, "2095692404930150400"],
        [5, 10, 2, "495389112801361920"],
        [5, 11, 2, "73625391583985664"],
        [5, 12, 2, "6067508913635328"],
        [5, 13, 2, "203521555169280"],
        [6, 0, 2, "41822195225195520"],
        [6, 1, 2, "473826796478581248"],
        [6, 2, 2, "2356547966061344640"],
        [6, 3, 2, "6807573540512522496"],
        [6, 4, 2, "12725809329553843968"],
        [6, 5, 2, "16220663026693501824"],
        [6, 6, 2, "14460040506288379392"],
        [6, 7, 2, "9091429028606287872"],
        [6, 8, 2, "4009293206431875072"],
        [6, 9, 2, "1215243536969170944"],
        [6, 10, 2, "243152847411609600"],
        [6, 11, 2, "29823127518707712"],
        [6, 12, 2, "1940776198078464"],
        [6, 13, 2, "47101362831360"],
        [7, 0, 2, "55449968702999040"],
        [7, 1, 2, "556495217191330560"],
        [7, 2, 2, "2450367909234391104"],
        [7, 3, 2, "6257783723346326016"],
        [7, 4, 2, "10316996564510380032"],
        [7, 5, 2, "11557162126155073536"],
        [7, 6, 2, "9008616684462243840"],
        [7, 7, 2, "4916009367913365504"],
        [7, 8, 2, "1861068119973691392"],
        [7, 9, 2, "476120513442742272"],
        [7, 10, 2, "78234043834957824"],
        [7, 11, 2, "7512250172571648"],
        [7, 12, 2, "347972982276096"],
        [7, 13, 2, "4674803466240"],
        [8, 0, 2, "52695508696197120"],
        [8, 1, 2, "467301003208528896"],
        [8, 2, 2, "1815902098155489024"],
        [8, 3, 2, "4084769941911932544"],
        [8, 4, 2, "5913702885996721152"],
        [8, 5, 2, "5789416225899515904"],
        [8, 6, 2, "3914810003700891648"],
        [8, 7, 2, "1832348225087078400"],
        [8, 8, 2, "584524960026329088"],
        [8, 9, 2, "122430849889075200"],
        [8, 10, 2, "15662633780772864"],
        [8, 11, 2, "1059494830276608"],
        [8, 12, 2, "26562124578816"],
        [9, 0, 2, "35506476234547200"],
        [9, 1, 2, "276956400165175296"],
        [9, 2, 2, "945643888602058752"],
        [9, 3, 2, "1865175901798265856"],
        [9, 4, 2, "2358311695140114432"],
        [9, 5, 2, "2002521133880967168"],
        [9, 6, 2, "1161404376844271616"],
        [9, 7, 2, "457921536800587776"],
        [9, 8, 2, "119467064863752192"],
        [9, 9, 2, "19432361435332608"],
        [9, 10, 2, "1742234475036672"],
        [9, 11, 2, "63115282612224"],
        [10, 0, 2, "16486262517104640"],
        [10, 1, 2, "112453663868928000"],
        [10, 2, 2, "335652840785240064"],
        [10, 3, 2, "577381940727533568"],
        [10, 4, 2, "633110334033051648"],
        [10, 5, 2, "461393218765651968"],
        [10, 6, 2, "225644853945434112"],
        [10, 7, 2, "72826162784501760"],
        [10, 8, 2, "14759496177942528"],
        [10, 9, 2, "1681008139173888"],
        [10, 10, 2, "80466413617152"],
        [11, 0, 2, "4990926539980800"],
        [11, 1, 2, "29574020226023424"],
        [11, 2, 2, "76726295126360064"],
        [11, 3, 2, "114351106398437376"],
        [11, 4, 2, "107708748392890368"],
        [11, 5, 2, "66334983216168960"],
        [11, 6, 2, "26634257671127040"],
        [11, 7, 2, "6699440010166272"],
        [11, 8, 2, "953692069036032"],
        [11, 9, 2, "58157816610816"],
        [12, 0, 2, "882322440192000"],
        [12, 1, 2, "4508409680363520"],
        [12, 2, 2, "10099470989721600"],
        [12, 3, 2, "12929753433931776"],
        [12, 4, 2, "10320065753776128"],
        [12, 5, 2, "5244668647833600"],
        [12, 6, 2, "1652266308206592"],
        [12, 7, 2, "294171973779456"],
        [12, 8, 2, "22615720722432"],
        [13, 0, 2, "68797071360000"],
        [13, 1, 2, "300490319462400"],
        [13, 2, 2, "576465312153600"],
        [13, 3, 2, "626438386483200"],
        [13, 4, 2, "415137269809152"],
        [13, 5, 2, "167351622303744"],
        [13, 6, 2, "37876779712512"],
        [13, 7, 2, "3696356229120"],
        [0, 1, 3, "14105549537280"],
        [0, 2, 3, "152026478346240"],
        [0, 3, 3, "718468777820160"],
        [0, 4, 3, "1952694687744000"],
        [0, 5, 3, "3365779680645120"],
        [0, 6, 3, "3828776311848960"],
        [0, 7, 3, "2900918810050560"],
        [0, 8, 3, "1442319134883840"],
        [0, 9, 3, "450242433515520"],
        [0, 10, 3, "79804602777600"],
        [0, 11, 3, "6115295232000"],
        [1, 0, 3, "14105549537280"],
        [1, 1, 3, "304052956692480"],
        [1, 2, 3, "2214614812999680"],
        [1, 3, 3, "8365158773932032"],
        [1, 4, 3, "19063418842607616"],
        [1, 5, 3, "28036526055100416"],
        [1, 6, 3, "27382720633012224"],
        [1, 7, 3, "17836248600870912"],
        [1, 8, 3, "7613637287215104"],
        [1, 9, 3, "2032747067473920"],
        [1, 10, 3, "306012431056896"],
        [1, 11, 3, "19691250647040"],
        [2, 0, 3, "152026478346240"],
        [2, 1, 3, "2214614812999680"],
        [2, 2, 3, "12824928172376064"],
        [2, 3, 3, "40460898027257856"],
        [2, 4, 3, "78480203387682816"],
        [2, 5, 3, "98956437825848832"],
        [2, 6, 3, "83024750351167488"],
        [2, 7, 3, "46408628629905408"],
        [2, 8, 3, "16941152542261248"],
        [2, 9, 3, "3843340460752896"],
        [2, 10, 3, "486509701496832"],
        [2, 11, 3, "25895387529216"],
        [3, 0, 3, "718468777820160"],
        [3, 1, 3, "8365158773932032"],
        [3, 2, 3, "40453375067504640"],
        [3, 3, 3, "108490574801756160"],
        [3, 4, 3, "180178956961385472"],
        [3, 5, 3, "194916038297831424"],
        [3, 6, 3, "140137386111442944"],
        [3, 7, 3, "66861522022957056"],
        [3, 8, 3, "20682650405044224"],
        [3, 9, 3, "3928654990540800"],
        [3, 10, 3, "408340024786944"],
        [3, 11, 3, "17276623388672"],
        [4, 0, 3, "1952694687744000"],
        [4, 1, 3, "19055895882854400"],
        [4, 2, 3, "78382404910891008"],
        [4, 3, 3, "179901675525049344"],
        [4, 4, 3, "256104519236481024"],
        [4, 5, 3, "237110110877491200"],
        [4, 6, 3, "145235450881179648"],
        [4, 7, 3, "58549303988453376"],
        [4, 8, 3, "15093252882432000"],
        [4, 9, 3, "2334866622382080"],
        [4, 10, 3, "189876662173696"],
        [4, 11, 3, "5813171126272"],
        [5, 0, 3, "3365779680645120"],
        [5, 1, 3, "27989298585538560"],
        [5, 2, 3, "98559276632704512"],
        [5, 3, 3, "193849617635813376"],
        [5, 4, 3, "236030824500240384"],
        [5, 5, 3, "185960967118848000"],
        [5, 6, 3, "96045580522487808"],
        [5, 7, 3, "32149909277245440"],
        [5, 8, 3, "6706014292279296"],
        [5, 9, 3, "801812454047744"],
        [5, 10, 3, "45997522681856"],
        [5, 11, 3, "782086701056"],
        [6, 0, 3, "3828776311848960"],
        [6, 1, 3, "27262840876204032"],
        [6, 2, 3, "82257863000739840"],
        [6, 3, 3, "138367309487284224"],
        [6, 4, 3, "143345018072530944"],
        [6, 5, 3, "95164527232548864"],
        [6, 6, 3, "40740860341518336"],
        [6, 7, 3, "10994473997697024"],
        [6, 8, 3, "1759817098067968"],
        [6, 9, 3, "146270916182016"],
        [6, 10, 3, "4494414839808"],
        [7, 0, 3, "2900918810050560"],
        [7, 1, 3, "17678132291764224"],
        [7, 2, 3, "45600892534628352"],
        [7, 3, 3, "65289269235548160"],
        [7, 4, 3, "57030482849955840"],
        [7, 5, 3, "31392681316319232"],
        [7, 6, 3, "10827215010791424"],
        [7, 7, 3, "2236216682479616"],
        [7, 8, 3, "247222746742784"],
        [7, 9, 3, "10842242285568"],
        [8, 0, 3, "1442319134883840"],
        [8, 1, 3, "7496691438845952"],
        [8, 2, 3, "16453963151179776"],
        [8, 3, 3, "19889153505755136"],
        [8, 4, 3, "14434770122440704"],
        [8, 5, 3, "6414694537494528"],
        [8, 6, 3, "1695595928485888"],
        [8, 7, 3, "241829341560832"],
        [8, 8, 3, "14056891088896"],
        [9, 0, 3, "450242433515520"],
        [9, 1, 3, "1983873627979776"],
        [9, 2, 3, "3676266772955136"],
        [9, 3, 3, "3703203930046464"],
        [9, 4, 3, "2180027573600256"],
        [9, 5, 3, "746590583128064"],
        [9, 6, 3, "137039689285632"],
        [9, 7, 3, "10330067435520"],
        [10, 0, 3, "79804602777600"],
        [10, 1, 3, "295225050267648"],
        [10, 2, 3, "456414804836352"],
        [10, 3, 3, "375262392877056"],
        [10, 4, 3, "171978929471488"],
        [10, 5, 3, "41420698157056"],
        [10, 6, 3, "4078876753920"],
        [11, 0, 3, "6115295232000"],
        [11, 1, 3, "18712803409920"],
        [11, 2, 3, "23706111836160"],
        [11, 3, 3, "15372275154944"],
        [11, 4, 3, "5074168315904"],
        [11, 5, 3, "675786260480"],
        [0, 1, 4, "4701849845760"],
        [0, 2, 4, "31606879518720"],
        [0, 3, 4, "88043589550080"],
        [0, 4, 4, "132122625638400"],
        [0, 5, 4, "117012352204800"],
        [0, 6, 4, "63030857564160"],
        [0, 7, 4, "20318068408320"],
        [0, 8, 4, "3608024186880"],
        [0, 9, 4, "271790899200"],
        [1, 0, 4, "4701849845760"],
        [1, 1, 4, "63213759037440"],
        [1, 2, 4, "274463228805120"],
        [1, 3, 4, "583781902589952"],
        [1, 4, 4, "703644908027904"],
        [1, 5, 4, "510686807851008"],
        [1, 6, 4, "226518490939392"],
        [1, 7, 4, "59722482843648"],
        [1, 8, 4, "8515888349184"],
        [1, 9, 4, "497981325312"],
        [2, 0, 4, "31606879518720"],
        [2, 1, 4, "274463228805120"],
        [2, 2, 4, "903318553903104"],
        [2, 3, 4, "1533059247144960"],
        [2, 4, 4, "1504660970668032"],
        [2, 5, 4, "893882669727744"],
        [2, 6, 4, "322451363856384"],
        [2, 7, 4, "67849653583872"],
        [2, 8, 4, "7448580587520"],
        [2, 9, 4, "313801048064"],
        [3, 0, 4, "88043589550080"],
        [3, 1, 4, "583781902589952"],
        [3, 2, 4, "1531805420519424"],
        [3, 3, 4, "2110039589781504"],
        [3, 4, 4, "1687219566280704"],
        [3, 5, 4, "810115582132224"],
        [3, 6, 4, "231094515400704"],
        [3, 7, 4, "36819513114624"],
        [3, 8, 4, "2801526636544"],
        [3, 9, 4, "64961380352"],
        [4, 0, 4, "132122625638400"],
        [4, 1, 4, "702391081402368"],
        [4, 2, 4, "1498531151609856"],
        [4, 3, 4, "1680780160401408"],
        [4, 4, 4, "1083580883140608"],
        [4, 5, 4, "409512557150208"],
        [4, 6, 4, "87692125667328"],
        [4, 7, 4, "9512949907456"],
        [4, 8, 4, "380641476608"],
        [5, 0, 4, "117012352204800"],
        [5, 1, 4, "507900526460928"],
        [5, 2, 4, "884966569279488"],
        [5, 3, 4, "801419632312320"],
        [5, 4, 4, "406528293076992"],
        [5, 5, 4, "115015868743680"],
        [5, 6, 4, "16650514464768"],
        [5, 7, 4, "933618515968"],
        [6, 0, 4, "63030857564160"],
        [6, 1, 4, "224041796370432"],
        [6, 2, 4, "316507296890880"],
        [6, 3, 4, "226349046300672"],
        [6, 4, 4, "86148353359872"],
        [6, 5, 4, "16476568289280"],
        [6, 6, 4, "1227286904832"],
        [7, 0, 4, "20318068408320"],
        [7, 1, 4, "58621729701888"],
        [7, 2, 4, "65843836747776"],
        [7, 3, 4, "35601889886208"],
        [7, 4, 4, "9223039614976"],
        [7, 5, 4, "912143679488"],
        [8, 0, 4, "3608024186880"],
        [8, 1, 4, "8271276539904"],
        [8, 2, 4, "7122431508480"],
        [8, 3, 4, "2666235166720"],
        [8, 4, 4, "363461607424"],
        [9, 0, 4, "271790899200"],
        [9, 1, 4, "476238053376"],
        [9, 2, 4, "294473695232"],
        [9, 3, 4, "60666413056"],
        [0, 1, 5, "626913312768"],
        [0, 2, 5, "1671768834048"],
        [0, 3, 5, "1857520926720"],
        [0, 4, 5, "1100753141760"],
        [0, 5, 5, "366917713920"],
        [0, 6, 5, "65229815808"],
        [0, 7, 5, "4831838208"],
        [1, 0, 5, "626913312768"],
        [1, 1, 5, "3343537668096"],
        [1, 2, 5, "5696397508608"],
        [1, 3, 5, "4678200852480"],
        [1, 4, 5, "2079200378880"],
        [1, 5, 5, "500095254528"],
        [1, 6, 5, "57982058496"],
        [1, 7, 5, "2147483648"],
        [2, 0, 5, "1671768834048"],
        [2, 1, 5, "5696397508608"],
        [2, 2, 5, "7154895421440"],
        [2, 3, 5, "4403012567040"],
        [2, 4, 5, "1413312675840"],
        [2, 5, 5, "222264557568"],
        [2, 6, 5, "12884901888"],
        [3, 0, 5, "1857520926720"],
        [3, 1, 5, "4678200852480"],
        [3, 2, 5, "4403012567040"],
        [3, 3, 5, "1956894474240"],
        [3, 4, 5, "410706247680"],
        [3, 5, 5, "32212254720"],
        [4, 0, 5, "1100753141760"],
        [4, 1, 5, "2079200378880"],
        [4, 2, 5, "1413312675840"],
        [4, 3, 5, "410706247680"],
        [4, 4, 5, "42949672960"],
        [5, 0, 5, "366917713920"],
        [5, 1, 5, "500095254528"],
        [5, 2, 5, "222264557568"],
        [5, 3, 5, "32212254720"],
        [6, 0, 5, "65229815808"],
        [6, 1, 5, "57982058496"],
        [6, 2, 5, "12884901888"],
        [7, 0, 5, "4831838208"],
        [7, 1, 5, "2147483648"]
      ]
    },
    {
      "sigma": 1,
      "tau": -1,
      "monomial_count": 952,
      "counts_by_Z_degree": [
        302,
        234,
        174,
        122,
        78,
        42
      ],
      "degrees": [
        17,
        17,
        5
      ],
      "minimum_coefficient": "2147483648",
      "maximum_coefficient": "8122309075267826441112",
      "sha256_terms": "c2a8f0d5158bd9d57b67202066cf9323032436d87a52e077424421e4b209e4d2",
      "terms": [
        [0, 1, 0, "4760622968832"],
        [0, 2, 0, "109229849229312"],
        [0, 3, 0, "1172303406074880"],
        [0, 4, 0, "7809405261788160"],
        [0, 5, 0, "36128224450978560"],
        [0, 6, 0, "123027242099025024"],
        [0, 7, 0, "318851211462156864"],
        [0, 8, 0, "641233263291036480"],
        [0, 9, 0, "1010700743078491920"],
        [0, 10, 0, "1251870846362330040"],
        [0, 11, 0, "1213495998064673796"],
        [0, 12, 0, "910032732376631856"],
        [0, 13, 0, "516989649881923200"],
        [0, 14, 0, "214773725719296000"],
        [0, 15, 0, "61417913610240000"],
        [0, 16, 0, "10775072563200000"],
        [0, 17, 0, "870712934400000"],
        [1, 0, 0, "4760622968832"],
        [1, 1, 0, "218459698458624"],
        [1, 2, 0, "3565456817882112"],
        [1, 3, 0, "32283040627155456"],
        [1, 4, 0, "191113743429004032"],
        [1, 5, 0, "802880155894053888"],
        [1, 6, 0, "2507747716316827584"],
        [1, 7, 0, "5987986774540345440"],
        [1, 8, 0, "11109275742733003152"],
        [1, 9, 0, "16141683571538671296"],
        [1, 10, 0, "18389338981401241980"],
        [1, 11, 0, "16338223675532292786"],
        [1, 12, 0, "11178068760634927176"],
        [1, 13, 0, "5760190468869251616"],
        [1, 14, 0, "2155791010806927360"],
        [1, 15, 0, "551018109617049600"],
        [1, 16, 0, "85658561703936000"],
        [1, 17, 0, "6080478658560000"],
        [2, 0, 0, "109229849229312"],
        [2, 1, 0, "3565456817882112"],
        [2, 2, 0, "48947270730734592"],
        [2, 3, 0, "392956535168082432"],
        [2, 4, 0, "2109382143393511296"],
        [2, 5, 0, "8121849361407059328"],
        [2, 6, 0, "23368582539217077408"],
        [2, 7, 0, "51500115892412158464"],
        [2, 8, 0, "88177164989572077552"],
        [2, 9, 0, "118061077684424834556"],
        [2, 10, 0, "123614137639560119562"],
        [2, 11, 0, "100575018121090742811"],
        [2, 12, 0, "62733029631916911228"],
        [2, 13, 0, "29317055736548163312"],
        [2, 14, 0, "9890848637395548480"],
        [2, 15, 0, "2263880723577638400"],
        [2, 16, 0, "312920170237440000"],
        [2, 17, 0, "19602731151360000"],
        [3, 0, 0, "1172303406074880"],
        [3, 1, 0, "32283040627155456"],
        [3, 2, 0, "392956535168082432"],
        [3, 3, 0, "2859055285448318976"],
        [3, 4, 0, "14059591619589336384"],
        [3, 5, 0, "49857750386804187072"],
        [3, 6, 0, "132423506081975900736"],
        [3, 7, 0, "269496311779985978232"],
        [3, 8, 0, "425681007114435887124"],
        [3, 9, 0, "524738383371022438980"],
        [3, 10, 0, "504392303120343802992"],
        [3, 11, 0, "375396865224508970604"],
        [3, 12, 0, "213277677841036408842"],
        [3, 13, 0, "90345418382482604352"],
        [3, 14, 0, "27479537395975555488"],
        [3, 15, 0, "5637102950982689280"],
        [3, 16, 0, "693842256426240000"],
        [3, 17, 0, "38423928766464000"],
        [4, 0, 0, "7809405261788160"],
        [4, 1, 0, "191113743429004032"],
        [4, 2, 0, "2109382143393511296"],
        [4, 3, 0, "14059591619589336384"],
        [4, 4, 0, "63671816700770357376"],
        [4, 5, 0, "208440276785995801248"],
        [4, 6, 0, "511392987286890741432"],
        [4, 7, 0, "960737611523612324040"],
        [4, 8, 0, "1398652517559882718836"],
        [4, 9, 0, "1585340091618509559375"],
        [4, 10, 0, "1397014528682758270104"],
        [4, 11, 0, "949785420070597208724"],
        [4, 12, 0, "490913686096931733012"],
        [4, 13, 0, "188321185951151127372"],
        [4, 14, 0, "51609063046304445264"],
        [4, 15, 0, "9484712830060060032"],
        [4, 16, 0, "1039008498907963392"],
        [4, 17, 0, "50794909209722880"],
        [5, 0, 0, "36128224450978560"],
        [5, 1, 0, "802880155894053888"],
        [5, 2, 0, "8121849361407059328"],
        [5, 3, 0, "49857750386804187072"],
        [5, 4, 0, "208440276785995801248"],
        [5, 5, 0, "630367942972479275088"],
        [5, 6, 0, "1428081919135857957672"],
        [5, 7, 0, "2474141613928262647146"],
        [5, 8, 0, "3315039277488832078317"],
        [5, 9, 0, "3449423809717316826048"],
        [5, 10, 0, "2781853630792340128146"],
        [5, 11, 0, "1724752942287022146852"],
        [5, 12, 0, "809715472757163828900"],
        [5, 13, 0, "280862062263515270610"],
        [5, 14, 0, "69239654007390375912"],
        [5, 15, 0, "11377719297156023712"],
        [5, 16, 0, "1106001223296417792"],
        [5, 17, 0, "47489525250785280"],
        [6, 0, 0, "123027242099025024"],
        [6, 1, 0, "2507747716316827584"],
        [6, 2, 0, "23368582539217077408"],
        [6, 3, 0, "132423506081975900736"],
        [6, 4, 0, "511392987286890741432"],
        [6, 5, 0, "1428081919135857957672"],
        [6, 6, 0, "2984082755143545706212"],
        [6, 7, 0, "4760227284584358567537"],
        [6, 8, 0, "5859473907637439725356"],
        [6, 9, 0, "5586040604161887966558"],
        [6, 10, 0, "4114443433811750350848"],
        [6, 11, 0, "2321468924128676022240"],
        [6, 12, 0, "987759899290465782894"],
        [6, 13, 0, "309058980414983917200"],
        [6, 14, 0, "68339806430070657600"],
        [6, 15, 0, "10000807035368448384"],
        [6, 16, 0, "857377819281457152"],
        [6, 17, 0, "32003572031815680"],
        [7, 0, 0, "318851211462156864"],
        [7, 1, 0, "5987986774540345440"],
        [7, 2, 0, "51500115892412158464"],
        [7, 3, 0, "269496311779985978232"],
        [7, 4, 0, "960737611523612324040"],
        [7, 5, 0, "2474141613928262647146"],
        [7, 6, 0, "4760227284584358567537"],
        [7, 7, 0, "6977710156025826654696"],
        [7, 8, 0, "7873234483705491936834"],
        [7, 9, 0, "6860764301585185292220"],
        [7, 10, 0, "4603967083343161076976"],
        [7, 11, 0, "2357756374824471696300"],
        [7, 12, 0, "906529179763473150024"],
        [7, 13, 0, "254939216008220403552"],
        [7, 14, 0, "50322925319836028544"],
        [7, 15, 0, "6513263078097042432"],
        [7, 16, 0, "487215825719132160"],
        [7, 17, 0, "15526123064524800"],
        [8, 0, 0, "641233263291036480"],
        [8, 1, 0, "11109275742733003152"],
        [8, 2, 0, "88177164989572077552"],
        [8, 3, 0, "425681007114435887124"],
        [8, 4, 0, "1398652517559882718836"],
        [8, 5, 0, "3315039277488832078317"],
        [8, 6, 0, "5859473907637439725356"],
        [8, 7, 0, "7873234483705491936834"],
        [8, 8, 0, "8122309075267826441112"],
        [8, 9, 0, "6451784859293675797536"],
        [8, 10, 0, "3932747739493140855330"],
        [8, 11, 0, "1821811744346693666616"],
        [8, 12, 0, "630366573652301359008"],
        [8, 13, 0, "158483478009931357824"],
        [8, 14, 0, "27717835587177752064"],
        [8, 15, 0, "3137820326115010560"],
        [8, 16, 0, "201202271413862400"],
        [8, 17, 0, "5305630143283200"],
        [9, 0, 0, "1010700743078491920"],
        [9, 1, 0, "16141683571538671296"],
        [9, 2, 0, "118061077684424834556"],
        [9, 3, 0, "524738383371022438980"],
        [9, 4, 0, "1585340091618509559375"],
        [9, 5, 0, "3449423809717316826048"],
        [9, 6, 0, "5586040604161887966558"],
        [9, 7, 0, "6860764301585185292220"],
        [9, 8, 0, "6451784859293675797536"],
        [9, 9, 0, "4656335243653013648580"],
        [9, 10, 0, "2568647170237263577992"],
        [9, 11, 0, "1071523705647254463360"],
        [9, 12, 0, "331724305733841885312"],
        [9, 13, 0, "73967151650977511424"],
        [9, 14, 0, "11329903060118267904"],
        [9, 15, 0, "1102030696077410304"],
        [9, 16, 0, "58812298608771072"],
        [9, 17, 0, "1213926872186880"],
        [10, 0, 0, "1251870846362330040"],
        [10, 1, 0, "18389338981401241980"],
        [10, 2, 0, "123614137639560119562"],
        [10, 3, 0, "504392303120343802992"],
        [10, 4, 0, "1397014528682758270104"],
        [10, 5, 0, "2781853630792340128146"],
        [10, 6, 0, "4114443433811750350848"],
        [10, 7, 0, "4603967083343161076976"],
        [10, 8, 0, "3932747739493140855330"],
        [10, 9, 0, "2568647170237263577992"],
        [10, 10, 0, "1276266862761848366400"],
        [10, 11, 0, "476512022309625319680"],
        [10, 12, 0, "130891771940882291712"],
        [10, 13, 0, "25576033847530549248"],
        [10, 14, 0, "3369349937969012736"],
        [10, 15, 0, "273479200047267840"],
        [10, 16, 0, "11535216166305792"],
        [10, 17, 0, "166988328468480"],
        [11, 0, 0, "1213495998064673796"],
        [11, 1, 0, "16338223675532292786"],
        [11, 2, 0, "100575018121090742811"],
        [11, 3, 0, "375396865224508970604"],
        [11, 4, 0, "949785420070597208724"],
        [11, 5, 0, "1724752942287022146852"],
        [11, 6, 0, "2321468924128676022240"],
        [11, 7, 0, "2357756374824471696300"],
        [11, 8, 0, "1821811744346693666616"],
        [11, 9, 0, "1071523705647254463360"],
        [11, 10, 0, "476512022309625319680"],
        [11, 11, 0, "157877966362137984000"],
        [11, 12, 0, "38009641619816312832"],
        [11, 13, 0, "6389172821793669120"],
        [11, 14, 0, "702865807638626304"],
        [11, 15, 0, "45234189909098496"],
        [11, 16, 0, "1361444100636672"],
        [11, 17, 0, "10436770529280"],
        [12, 0, 0, "910032732376631856"],
        [12, 1, 0, "11178068760634927176"],
        [12, 2, 0, "62733029631916911228"],
        [12, 3, 0, "213277677841036408842"],
        [12, 4, 0, "490913686096931733012"],
        [12, 5, 0, "809715472757163828900"],
        [12, 6, 0, "987759899290465782894"],
        [12, 7, 0, "906529179763473150024"],
        [12, 8, 0, "630366573652301359008"],
        [12, 9, 0, "331724305733841885312"],
        [12, 10, 0, "130891771940882291712"],
        [12, 11, 0, "38009641619816312832"],
        [12, 12, 0, "7872315913733087232"],
        [12, 13, 0, "1105014938520158208"],
        [12, 14, 0, "96424679338278912"],
        [12, 15, 0, "4444778122444800"],
        [12, 16, 0, "73057393704960"],
        [13, 0, 0, "516989649881923200"],
        [13, 1, 0, "5760190468869251616"],
        [13, 2, 0, "29317055736548163312"],
        [13, 3, 0, "90345418382482604352"],
        [13, 4, 0, "188321185951151127372"],
        [13, 5, 0, "280862062263515270610"],
        [13, 6, 0, "309058980414983917200"],
        [13, 7, 0, "254939216008220403552"],
        [13, 8, 0, "158483478009931357824"],
        [13, 9, 0, "73967151650977511424"],
        [13, 10, 0, "25576033847530549248"],
        [13, 11, 0, "6389172821793669120"],
        [13, 12, 0, "1105014938520158208"],
        [13, 13, 0, "123020655749627904"],
        [13, 14, 0, "7689206687072256"],
        [13, 15, 0, "194286496776192"],
        [14, 0, 0, "214773725719296000"],
        [14, 1, 0, "2155791010806927360"],
        [14, 2, 0, "9890848637395548480"],
        [14, 3, 0, "27479537395975555488"],
        [14, 4, 0, "51609063046304445264"],
        [14, 5, 0, "69239654007390375912"],
        [14, 6, 0, "68339806430070657600"],
        [14, 7, 0, "50322925319836028544"],
        [14, 8, 0, "27717835587177752064"],
        [14, 9, 0, "11329903060118267904"],
        [14, 10, 0, "3369349937969012736"],
        [14, 11, 0, "702865807638626304"],
        [14, 12, 0, "96424679338278912"],
        [14, 13, 0, "7689206687072256"],
        [14, 14, 0, "263331577331712"],
        [15, 0, 0, "61417913610240000"],
        [15, 1, 0, "551018109617049600"],
        [15, 2, 0, "2263880723577638400"],
        [15, 3, 0, "5637102950982689280"],
        [15, 4, 0, "9484712830060060032"],
        [15, 5, 0, "11377719297156023712"],
        [15, 6, 0, "10000807035368448384"],
        [15, 7, 0, "6513263078097042432"],
        [15, 8, 0, "3137820326115010560"],
        [15, 9, 0, "1102030696077410304"],
        [15, 10, 0, "273479200047267840"],
        [15, 11, 0, "45234189909098496"],
        [15, 12, 0, "4444778122444800"],
        [15, 13, 0, "194286496776192"],
        [16, 0, 0, "10775072563200000"],
        [16, 1, 0, "85658561703936000"],
        [16, 2, 0, "312920170237440000"],
        [16, 3, 0, "693842256426240000"],
        [16, 4, 0, "1039008498907963392"],
        [16, 5, 0, "1106001223296417792"],
        [16, 6, 0, "857377819281457152"],
        [16, 7, 0, "487215825719132160"],
        [16, 8, 0, "201202271413862400"],
        [16, 9, 0, "58812298608771072"],
        [16, 10, 0, "11535216166305792"],
        [16, 11, 0, "1361444100636672"],
        [16, 12, 0, "73057393704960"],
        [17, 0, 0, "870712934400000"],
        [17, 1, 0, "6080478658560000"],
        [17, 2, 0, "19602731151360000"],
        [17, 3, 0, "38423928766464000"],
        [17, 4, 0, "50794909209722880"],
        [17, 5, 0, "47489525250785280"],
        [17, 6, 0, "32003572031815680"],
        [17, 7, 0, "15526123064524800"],
        [17, 8, 0, "5305630143283200"],
        [17, 9, 0, "1213926872186880"],
        [17, 10, 0, "166988328468480"],
        [17, 11, 0, "10436770529280"],
        [0, 1, 1, "15868743229440"],
        [0, 2, 1, "299742927667200"],
        [0, 3, 1, "2613542827806720"],
        [0, 4, 1, "13930993361756160"],
        [0, 5, 1, "50666876805496320"],
        [0, 6, 1, "132867142237071360"],
        [0, 7, 1, "258759749384858880"],
        [0, 8, 1, "379654704415491840"],
        [0, 9, 1, "421012729462834080"],
        [0, 10, 1, "350478220061272320"],
        [0, 11, 1, "215106540773091840"],
        [0, 12, 1, "94131106471526400"],
        [0, 13, 1, "27675610619904000"],
        [0, 14, 1, "4875992432640000"],
        [0, 15, 1, "386983526400000"],
        [1, 0, 1, "15868743229440"],
        [1, 1, 1, "599485855334400"],
        [1, 2, 1, "7970712995819520"],
        [1, 3, 1, "57998299576283136"],
        [1, 4, 1, "271542228986543616"],
        [1, 5, 1, "885500504671666176"],
        [1, 6, 1, "2100391641636076800"],
        [1, 7, 1, "3711089608159601664"],
        [1, 8, 1, "4938147780669315360"],
        [1, 9, 1, "4953504224859379776"],
        [1, 10, 1, "3714122884143587328"],
        [1, 11, 1, "2041593992440049664"],
        [1, 12, 1, "794757836196237312"],
        [1, 13, 1, "206307099985674240"],
        [1, 14, 1, "31840617568665600"],
        [1, 15, 1, "2196346503168000"],
        [2, 0, 1, "299742927667200"],
        [2, 1, 1, "7970712995819520"],
        [2, 2, 1, "88134612429053952"],
        [2, 3, 1, "561849158682215424"],
        [2, 4, 1, "2355007311627319296"],
        [2, 5, 1, "6942579266772273024"],
        [2, 6, 1, "14945740775082161280"],
        [2, 7, 1, "23981254593572000736"],
        [2, 8, 1, "28934781149803279968"],
        [2, 9, 1, "26236929488781225096"],
        [2, 10, 1, "17706810287183660928"],
        [2, 11, 1, "8714973410887479552"],
        [2, 12, 1, "3019656817085313024"],
        [2, 13, 1, "693173976724408320"],
        [2, 14, 1, "93946469643878400"],
        [2, 15, 1, "5646674903040000"],
        [3, 0, 1, "2613542827806720"],
        [3, 1, 1, "57998299576283136"],
        [3, 2, 1, "561849158682215424"],
        [3, 3, 1, "3204739435055726592"],
        [3, 4, 1, "12138493939607033856"],
        [3, 5, 1, "32478220643148360576"],
        [3, 6, 1, "63534689032677528960"],
        [3, 7, 1, "92560236635676767328"],
        [3, 8, 1, "101167582134556728432"],
        [3, 9, 1, "82819978569417417120"],
        [3, 10, 1, "50247623954628495648"],
        [3, 11, 1, "22122472795002619776"],
        [3, 12, 1, "6818393638271043072"],
        [3, 13, 1, "1383553094904797184"],
        [3, 14, 1, "164558449729290240"],
        [3, 15, 1, "8603717153587200"],
        [4, 0, 1, "13930993361756160"],
        [4, 1, 1, "271542228986543616"],
        [4, 2, 1, "2355007311627319296"],
        [4, 3, 1, "12138493939607033856"],
        [4, 4, 1, "41727777091873449984"],
        [4, 5, 1, "101477885572603900512"],
        [4, 6, 1, "180353161133897347872"],
        [4, 7, 1, "238291235201031271488"],
        [4, 8, 1, "235554622890589833408"],
        [4, 9, 1, "173775662996828806944"],
        [4, 10, 1, "94601445298443347040"],
        [4, 11, 1, "37185066303764186592"],
        [4, 12, 1, "10173036170305163520"],
        [4, 13, 1, "1819699554675064320"],
        [4, 14, 1, "189146713543114752"],
        [4, 15, 1, "8543197898735616"],
        [5, 0, 1, "50666876805496320"],
        [5, 1, 1, "885500504671666176"],
        [5, 2, 1, "6942579266772273024"],
        [5, 3, 1, "32478220643148360576"],
        [5, 4, 1, "101477885572603900512"],
        [5, 5, 1, "224249184926186392512"],
        [5, 6, 1, "361635192709012565064"],
        [5, 7, 1, "432526540206830700384"],
        [5, 8, 1, "385821048136203122688"],
        [5, 9, 1, "255855658700019093984"],
        [5, 10, 1, "124629168622448546784"],
        [5, 11, 1, "43594370704250191872"],
        [5, 12, 1, "10542580311840989184"],
        [5, 13, 1, "1652728928162715648"],
        [5, 14, 1, "148806901056798720"],
        [5, 15, 1, "5723612610822144"],
        [6, 0, 1, "132867142237071360"],
        [6, 1, 1, "2100391641636076800"],
        [6, 2, 1, "14945740775082161280"],
        [6, 3, 1, "63534689032677528960"],
        [6, 4, 1, "180353161133897347872"],
        [6, 5, 1, "361635192709012565064"],
        [6, 6, 1, "528064745968085869440"],
        [6, 7, 1, "570266206567998451776"],
        [6, 8, 1, "457683084852727378464"],
        [6, 9, 1, "271907707441331146464"],
        [6, 10, 1, "118036552526970170112"],
        [6, 11, 1, "36555063951513000960"],
        [6, 12, 1, "7759961158568620032"],
        [6, 13, 1, "1055273407859220480"],
        [6, 14, 1, "80995817570697216"],
        [6, 15, 1, "2582994707546112"],
        [7, 0, 1, "258759749384858880"],
        [7, 1, 1, "3711089608159601664"],
        [7, 2, 1, "23981254593572000736"],
        [7, 3, 1, "92560236635676767328"],
        [7, 4, 1, "238291235201031271488"],
        [7, 5, 1, "432526540206830700384"],
        [7, 6, 1, "570266206567998451776"],
        [7, 7, 1, "554248790482945343040"],
        [7, 8, 1, "398722748868839751264"],
        [7, 9, 1, "211255475294928174336"],
        [7, 10, 1, "81258222055875803136"],
        [7, 11, 1, "22106417420981403648"],
        [7, 12, 1, "4073125047868440576"],
        [7, 13, 1, "472297908692680704"],
        [7, 14, 1, "30049409056112640"],
        [7, 15, 1, "755622186319872"],
        [8, 0, 1, "379654704415491840"],
        [8, 1, 1, "4938147780669315360"],
        [8, 2, 1, "28934781149803279968"],
        [8, 3, 1, "101167582134556728432"],
        [8, 4, 1, "235554622890589833408"],
        [8, 5, 1, "385821048136203122688"],
        [8, 6, 1, "457683084852727378464"],
        [8, 7, 1, "398722748868839751264"],
        [8, 8, 1, "255863742047140667904"],
        [8, 9, 1, "120155554610053931520"],
        [8, 10, 1, "40610335673153507328"],
        [8, 11, 1, "9589705842697150464"],
        [8, 12, 1, "1506096392174567424"],
        [8, 13, 1, "144651754697785344"],
        [8, 14, 1, "7251909144477696"],
        [8, 15, 1, "129676873826304"],
        [9, 0, 1, "421012729462834080"],
        [9, 1, 1, "4953504224859379776"],
        [9, 2, 1, "26236929488781225096"],
        [9, 3, 1, "82819978569417417120"],
        [9, 4, 1, "173775662996828806944"],
        [9, 5, 1, "255855658700019093984"],
        [9, 6, 1, "271907707441331146464"],
        [9, 7, 1, "211255475294928174336"],
        [9, 8, 1, "120155554610053931520"],
        [9, 9, 1, "49583201035954839552"],
        [9, 10, 1, "14544563427599745024"],
        [9, 11, 1, "2926118429357801472"],
        [9, 12, 1, "380219920543383552"],
        [9, 13, 1, "28727106369748992"],
        [9, 14, 1, "1024485897535488"],
        [9, 15, 1, "9914932002816"],
        [10, 0, 1, "350478220061272320"],
        [10, 1, 1, "3714122884143587328"],
        [10, 2, 1, "17706810287183660928"],
        [10, 3, 1, "50247623954628495648"],
        [10, 4, 1, "94601445298443347040"],
        [10, 5, 1, "124629168622448546784"],
        [10, 6, 1, "118036552526970170112"],
        [10, 7, 1, "81258222055875803136"],
        [10, 8, 1, "40610335673153507328"],
        [10, 9, 1, "14544563427599745024"],
        [10, 10, 1, "3634055486797971456"],
        [10, 11, 1, "604407098000277504"],
        [10, 12, 1, "61673494318940160"],
        [10, 13, 1, "3306425130418176"],
        [10, 14, 1, "64066550759424"],
        [11, 0, 1, "215106540773091840"],
        [11, 1, 1, "2041593992440049664"],
        [11, 2, 1, "8714973410887479552"],
        [11, 3, 1, "22122472795002619776"],
        [11, 4, 1, "37185066303764186592"],
        [11, 5, 1, "43594370704250191872"],
        [11, 6, 1, "36555063951513000960"],
        [11, 7, 1, "22106417420981403648"],
        [11, 8, 1, "9589705842697150464"],
        [11, 9, 1, "2926118429357801472"],
        [11, 10, 1, "604407098000277504"],
        [11, 11, 1, "78882351791210496"],
        [11, 12, 1, "5699727626600448"],
        [11, 13, 1, "165465619955712"],
        [12, 0, 1, "94131106471526400"],
        [12, 1, 1, "794757836196237312"],
        [12, 2, 1, "3019656817085313024"],
        [12, 3, 1, "6818393638271043072"],
        [12, 4, 1, "10173036170305163520"],
        [12, 5, 1, "10542580311840989184"],
        [12, 6, 1, "7759961158568620032"],
        [12, 7, 1, "4073125047868440576"],
        [12, 8, 1, "1506096392174567424"],
        [12, 9, 1, "380219920543383552"],
        [12, 10, 1, "61673494318940160"],
        [12, 11, 1, "5699727626600448"],
        [12, 12, 1, "222628002398208"],
        [13, 0, 1, "27675610619904000"],
        [13, 1, 1, "206307099985674240"],
        [13, 2, 1, "693173976724408320"],
        [13, 3, 1, "1383553094904797184"],
        [13, 4, 1, "1819699554675064320"],
        [13, 5, 1, "1652728928162715648"],
        [13, 6, 1, "1055273407859220480"],
        [13, 7, 1, "472297908692680704"],
        [13, 8, 1, "144651754697785344"],
        [13, 9, 1, "28727106369748992"],
        [13, 10, 1, "3306425130418176"],
        [13, 11, 1, "165465619955712"],
        [14, 0, 1, "4875992432640000"],
        [14, 1, 1, "31840617568665600"],
        [14, 2, 1, "93946469643878400"],
        [14, 3, 1, "164558449729290240"],
        [14, 4, 1, "189146713543114752"],
        [14, 5, 1, "148806901056798720"],
        [14, 6, 1, "80995817570697216"],
        [14, 7, 1, "30049409056112640"],
        [14, 8, 1, "7251909144477696"],
        [14, 9, 1, "1024485897535488"],
        [14, 10, 1, "64066550759424"],
        [15, 0, 1, "386983526400000"],
        [15, 1, 1, "2196346503168000"],
        [15, 2, 1, "5646674903040000"],
        [15, 3, 1, "8603717153587200"],
        [15, 4, 1, "8543197898735616"],
        [15, 5, 1, "5723612610822144"],
        [15, 6, 1, "2582994707546112"],
        [15, 7, 1, "755622186319872"],
        [15, 8, 1, "129676873826304"],
        [15, 9, 1, "9914932002816"],
        [0, 1, 2, "21158324305920"],
        [0, 2, 2, "313848477204480"],
        [0, 3, 2, "2107212372541440"],
        [0, 4, 2, "8451963290603520"],
        [0, 5, 2, "22507559301242880"],
        [0, 6, 2, "41822195225195520"],
        [0, 7, 2, "55449968702999040"],
        [0, 8, 2, "52695508696197120"],
        [0, 9, 2, "35506476234547200"],
        [0, 10, 2, "16486262517104640"],
        [0, 11, 2, "4990926539980800"],
        [0, 12, 2, "882322440192000"],
        [0, 13, 2, "68797071360000"],
        [1, 0, 2, "21158324305920"],
        [1, 1, 2, "627696954408960"],
        [1, 2, 2, "6452766485544960"],
        [1, 3, 2, "35569648634720256"],
        [1, 4, 2, "123115335343902720"],
        [1, 5, 2, "288312323089665024"],
        [1, 6, 2, "474325446520171008"],
        [1, 7, 2, "557283328854817536"],
        [1, 8, 2, "468099364251644928"],
        [1, 9, 2, "277471848677916672"],
        [1, 10, 2, "112657271381508096"],
        [1, 11, 2, "29618600728264704"],
        [1, 12, 2, "4512537504645120"],
        [1, 13, 2, "300490319462400"],
        [2, 0, 2, "313848477204480"],
        [2, 1, 2, "6452766485544960"],
        [2, 2, 2, "54235370688233472"],
        [2, 3, 2, "257238115329724416"],
        [2, 4, 2, "781880523373992960"],
        [2, 5, 2, "1621269274876049664"],
        [2, 6, 2, "2367196848476521344"],
        [2, 7, 2, "2465616317296583232"],
        [2, 8, 2, "1830104510697351936"],
        [2, 9, 2, "954161287743356928"],
        [2, 10, 2, "338803967341633536"],
        [2, 11, 2, "77376985996935168"],
        [2, 12, 2, "10156612690575360"],
        [2, 13, 2, "576465312153600"],
        [3, 0, 2, "2107212372541440"],
        [3, 1, 2, "35569648634720256"],
        [3, 2, 2, "257238115329724416"],
        [3, 3, 2, "1070772327689324544"],
        [3, 4, 2, "2881095478516712448"],
        [3, 5, 2, "5304441041536143744"],
        [3, 6, 2, "6875225863880387328"],
        [3, 7, 2, "6342122505966140160"],
        [3, 8, 2, "4153164436103248512"],
        [3, 9, 2, "1900757472333917184"],
        [3, 10, 2, "588735060849930240"],
        [3, 11, 2, "116356284353396736"],
        [3, 12, 2, "13078526368186368"],
        [3, 13, 2, "626438386483200"],
        [4, 0, 2, "8451963290603520"],
        [4, 1, 2, "123115335343902720"],
        [4, 2, 2, "781880523373992960"],
        [4, 3, 2, "2881095478516712448"],
        [4, 4, 2, "6883628501348762112"],
        [4, 5, 2, "11255511443007462336"],
        [4, 6, 2, "12932602535957437440"],
        [4, 7, 2, "10540505163353190912"],
        [4, 8, 2, "6070302984674092032"],
        [4, 9, 2, "2428378147696914432"],
        [4, 10, 2, "652229411859283968"],
        [4, 11, 2, "110574796398723072"],
        [4, 12, 2, "10498585405685760"],
        [4, 13, 2, "415137269809152"],
        [5, 0, 2, "22507559301242880"],
        [5, 1, 2, "288312323089665024"],
        [5, 2, 2, "1621269274876049664"],
        [5, 3, 2, "5304441041536143744"],
        [5, 4, 2, "11255511443007462336"],
        [5, 5, 2, "16319115522197821440"],
        [5, 6, 2, "16576111694910918528"],
        [5, 7, 2, "11890415877398286336"],
        [5, 8, 2, "5990562199545163776"],
        [5, 9, 2, "2079501160315650048"],
        [5, 10, 2, "479203153967775744"],
        [5, 11, 2, "68570100139032576"],
        [5, 12, 2, "5358948170858496"],
        [5, 13, 2, "167351622303744"],
        [6, 0, 2, "41822195225195520"],
        [6, 1, 2, "474325446520171008"],
        [6, 2, 2, "2367196848476521344"],
        [6, 3, 2, "6875225863880387328"],
        [6, 4, 2, "12932602535957437440"],
        [6, 5, 2, "16576111694910918528"],
        [6, 6, 2, "14821506803116832256"],
        [6, 7, 2, "9303193019636490240"],
        [6, 8, 2, "4067340407472439296"],
        [6, 9, 2, "1210823384195727360"],
        [6, 10, 2, "235160877355499520"],
        [6, 11, 2, "27602910923194368"],
        [6, 12, 2, "1690713622315008"],
        [6, 13, 2, "37876779712512"],
        [7, 0, 2, "55449968702999040"],
        [7, 1, 2, "557283328854817536"],
        [7, 2, 2, "2465616317296583232"],
        [7, 3, 2, "6342122505966140160"],
        [7, 4, 2, "10540505163353190912"],
        [7, 5, 2, "11890415877398286336"],
        [7, 6, 2, "9303193019636490240"],
        [7, 7, 2, "5067072263333117952"],
        [7, 8, 2, "1898984984172429312"],
        [7, 9, 2, "475821266410930176"],
        [7, 10, 2, "75579354595196928"],
        [7, 11, 2, "6909309770268672"],
        [7, 12, 2, "299569741037568"],
        [7, 13, 2, "3696356229120"],
        [8, 0, 2, "52695508696197120"],
        [8, 1, 2, "468099364251644928"],
        [8, 2, 2, "1830104510697351936"],
        [8, 3, 2, "4153164436103248512"],
        [8, 4, 2, "6070302984674092032"],
        [8, 5, 2, "5990562199545163776"],
        [8, 6, 2, "4067340407472439296"],
        [8, 7, 2, "1898984984172429312"],
        [8, 8, 2, "598703332750000128"],
        [8, 9, 2, "122477903688499200"],
        [8, 10, 2, "15089136184590336"],
        [8, 11, 2, "967654269517824"],
        [8, 12, 2, "22641087873024"],
        [9, 0, 2, "35506476234547200"],
        [9, 1, 2, "277471848677916672"],
        [9, 2, 2, "954161287743356928"],
        [9, 3, 2, "1900757472333917184"],
        [9, 4, 2, "2428378147696914432"],
        [9, 5, 2, "2079501160315650048"],
        [9, 6, 2, "1210823384195727360"],
        [9, 7, 2, "475821266410930176"],
        [9, 8, 2, "122477903688499200"],
        [9, 9, 2, "19405603243819008"],
        [9, 10, 2, "1669563930378240"],
        [9, 11, 2, "57144338546688"],
        [10, 0, 2, "16486262517104640"],
        [10, 1, 2, "112657271381508096"],
        [10, 2, 2, "338803967341633536"],
        [10, 3, 2, "588735060849930240"],
        [10, 4, 2, "652229411859283968"],
        [10, 5, 2, "479203153967775744"],
        [10, 6, 2, "235160877355499520"],
        [10, 7, 2, "75579354595196928"],
        [10, 8, 2, "15089136184590336"],
        [10, 9, 2, "1669563930378240"],
        [10, 10, 2, "76399213805568"],
        [11, 0, 2, "4990926539980800"],
        [11, 1, 2, "29618600728264704"],
        [11, 2, 2, "77376985996935168"],
        [11, 3, 2, "116356284353396736"],
        [11, 4, 2, "110574796398723072"],
        [11, 5, 2, "68570100139032576"],
        [11, 6, 2, "27602910923194368"],
        [11, 7, 2, "6909309770268672"],
        [11, 8, 2, "967654269517824"],
        [11, 9, 2, "57144338546688"],
        [12, 0, 2, "882322440192000"],
        [12, 1, 2, "4512537504645120"],
        [12, 2, 2, "10156612690575360"],
        [12, 3, 2, "13078526368186368"],
        [12, 4, 2, "10498585405685760"],
        [12, 5, 2, "5358948170858496"],
        [12, 6, 2, "1690713622315008"],
        [12, 7, 2, "299569741037568"],
        [12, 8, 2, "22641087873024"],
        [13, 0, 2, "68797071360000"],
        [13, 1, 2, "300490319462400"],
        [13, 2, 2, "576465312153600"],
        [13, 3, 2, "626438386483200"],
        [13, 4, 2, "415137269809152"],
        [13, 5, 2, "167351622303744"],
        [13, 6, 2, "37876779712512"],
        [13, 7, 2, "3696356229120"],
        [0, 1, 3, "14105549537280"],
        [0, 2, 3, "152026478346240"],
        [0, 3, 3, "718468777820160"],
        [0, 4, 3, "1952694687744000"],
        [0, 5, 3, "3365779680645120"],
        [0, 6, 3, "3828776311848960"],
        [0, 7, 3, "2900918810050560"],
        [0, 8, 3, "1442319134883840"],
        [0, 9, 3, "450242433515520"],
        [0, 10, 3, "79804602777600"],
        [0, 11, 3, "6115295232000"],
        [1, 0, 3, "14105549537280"],
        [1, 1, 3, "304052956692480"],
        [1, 2, 3, "2214614812999680"],
        [1, 3, 3, "8367039513870336"],
        [1, 4, 3, "19067702750244864"],
        [1, 5, 3, "28019268524740608"],
        [1, 6, 3, "27302369953480704"],
        [1, 7, 3, "17707368753856512"],
        [1, 8, 3, "7508909798719488"],
        [1, 9, 3, "1986570473177088"],
        [1, 10, 3, "295469662076928"],
        [1, 11, 3, "18712803409920"],
        [2, 0, 3, "152026478346240"],
        [2, 1, 3, "2214614812999680"],
        [2, 2, 3, "12828689652252672"],
        [2, 3, 3, "40508856895684608"],
        [2, 4, 3, "78632357570592768"],
        [2, 5, 3, "99096955494741504"],
        [2, 6, 3, "82893339237740544"],
        [2, 7, 3, "46034044613074944"],
        [2, 8, 3, "16623480281628672"],
        [2, 9, 3, "3711643755872256"],
        [2, 10, 3, "459466846765056"],
        [2, 11, 3, "23706111836160"],
        [3, 0, 3, "718468777820160"],
        [3, 1, 3, "8367039513870336"],
        [3, 2, 3, "40508856895684608"],
        [3, 3, 3, "108879969235525632"],
        [3, 4, 3, "181220282144824320"],
        [3, 5, 3, "196136615083788288"],
        [3, 6, 3, "140593614957158400"],
        [3, 7, 3, "66545124376707072"],
        [3, 8, 3, "20293018559447040"],
        [3, 9, 3, "3771092030717952"],
        [3, 10, 3, "379804698279936"],
        [3, 11, 3, "15372275154944"],
        [4, 0, 3, "1952694687744000"],
        [4, 1, 3, "19067702750244864"],
        [4, 2, 3, "78632357570592768"],
        [4, 3, 3, "181220282144824320"],
        [4, 4, 3, "259008384961916928"],
        [4, 5, 3, "240182128131416064"],
        [4, 6, 3, "146670218603200512"],
        [4, 7, 3, "58561243536162816"],
        [4, 8, 3, "14829248113016832"],
        [4, 9, 3, "2231426328035328"],
        [4, 10, 3, "174492022210560"],
        [4, 11, 3, "5074168315904"],
        [5, 0, 3, "3365779680645120"],
        [5, 1, 3, "28019268524740608"],
        [5, 2, 3, "99096955494741504"],
        [5, 3, 3, "196136615083788288"],
        [5, 4, 3, "240182128131416064"],
        [5, 5, 3, "189672832044564480"],
        [5, 6, 3, "97598173506306048"],
        [5, 7, 3, "32279538417795072"],
        [5, 8, 3, "6586110641700864"],
        [5, 9, 3, "761585622581248"],
        [5, 10, 3, "41774361870336"],
        [5, 11, 3, "675786260480"],
        [6, 0, 3, "3828776311848960"],
        [6, 1, 3, "27302369953480704"],
        [6, 2, 3, "82893339237740544"],
        [6, 3, 3, "140593614957158400"],
        [6, 4, 3, "146670218603200512"],
        [6, 5, 3, "97598173506306048"],
        [6, 6, 3, "41559426582183936"],
        [6, 7, 3, "11043683476439040"],
        [6, 8, 3, "1720313331056640"],
        [6, 9, 3, "137462609346560"],
        [6, 10, 3, "4023579049984"],
        [7, 0, 3, "2900918810050560"],
        [7, 1, 3, "17707368753856512"],
        [7, 2, 3, "46034044613074944"],
        [7, 3, 3, "66545124376707072"],
        [7, 4, 3, "58561243536162816"],
        [7, 5, 3, "32279538417795072"],
        [7, 6, 3, "11043683476439040"],
        [7, 7, 3, "2235694911062016"],
        [7, 8, 3, "239035196899328"],
        [7, 9, 3, "10012239855616"],
        [8, 0, 3, "1442319134883840"],
        [8, 1, 3, "7508909798719488"],
        [8, 2, 3, "16623480281628672"],
        [8, 3, 3, "20293018559447040"],
        [8, 4, 3, "14829248113016832"],
        [8, 5, 3, "6586110641700864"],
        [8, 6, 3, "1720313331056640"],
        [8, 7, 3, "239035196899328"],
        [8, 8, 3, "13328894132224"],
        [9, 0, 3, "450242433515520"],
        [9, 1, 3, "1986570473177088"],
        [9, 2, 3, "3711643755872256"],
        [9, 3, 3, "3771092030717952"],
        [9, 4, 3, "2231426328035328"],
        [9, 5, 3, "761585622581248"],
        [9, 6, 3, "137462609346560"],
        [9, 7, 3, "10012239855616"],
        [10, 0, 3, "79804602777600"],
        [10, 1, 3, "295469662076928"],
        [10, 2, 3, "459466846765056"],
        [10, 3, 3, "379804698279936"],
        [10, 4, 3, "174492022210560"],
        [10, 5, 3, "41774361870336"],
        [10, 6, 3, "4023579049984"],
        [11, 0, 3, "6115295232000"],
        [11, 1, 3, "18712803409920"],
        [11, 2, 3, "23706111836160"],
        [11, 3, 3, "15372275154944"],
        [11, 4, 3, "5074168315904"],
        [11, 5, 3, "675786260480"],
        [0, 1, 4, "4701849845760"],
        [0, 2, 4, "31606879518720"],
        [0, 3, 4, "88043589550080"],
        [0, 4, 4, "132122625638400"],
        [0, 5, 4, "117012352204800"],
        [0, 6, 4, "63030857564160"],
        [0, 7, 4, "20318068408320"],
        [0, 8, 4, "3608024186880"],
        [0, 9, 4, "271790899200"],
        [1, 0, 4, "4701849845760"],
        [1, 1, 4, "63213759037440"],
        [1, 2, 4, "274463228805120"],
        [1, 3, 4, "584095359246336"],
        [1, 4, 4, "703087651749888"],
        [1, 5, 4, "508519700103168"],
        [1, 6, 4, "224316984655872"],
        [1, 7, 4, "58682882654208"],
        [1, 8, 4, "8276712357888"],
        [1, 9, 4, "476238053376"],
        [2, 0, 4, "31606879518720"],
        [2, 1, 4, "274463228805120"],
        [2, 2, 4, "903945467215872"],
        [2, 3, 4, "1537238669230080"],
        [2, 4, 4, "1508499847249920"],
        [2, 5, 4, "893057104871424"],
        [2, 6, 4, "319882939858944"],
        [2, 7, 4, "66555928903680"],
        [2, 8, 4, "7182829486080"],
        [2, 9, 4, "294473695232"],
        [3, 0, 4, "88043589550080"],
        [3, 1, 4, "584095359246336"],
        [3, 2, 4, "1537238669230080"],
        [3, 3, 4, "2125395096109056"],
        [3, 4, 4, "1700621235781632"],
        [3, 5, 4, "813344458014720"],
        [3, 6, 4, "229882327990272"],
        [3, 7, 4, "36065746354176"],
        [3, 8, 4, "2682341294080"],
        [3, 9, 4, "60666413056"],
        [4, 0, 4, "132122625638400"],
        [4, 1, 4, "703087651749888"],
        [4, 2, 4, "1508499847249920"],
        [4, 3, 4, "1700621235781632"],
        [4, 4, 4, "1096948918517760"],
        [4, 5, 4, "412138057236480"],
        [4, 6, 4, "87090561810432"],
        [4, 7, 4, "9245588193280"],
        [4, 8, 4, "359166640128"],
        [5, 0, 4, "117012352204800"],
        [5, 1, 4, "508519700103168"],
        [5, 2, 4, "893057104871424"],
        [5, 3, 4, "813344458014720"],
        [5, 4, 4, "412138057236480"],
        [5, 5, 4, "115462813777920"],
        [5, 6, 4, "16386373976064"],
        [5, 7, 4, "890668843008"],
        [6, 0, 4, "63030857564160"],
        [6, 1, 4, "224316984655872"],
        [6, 2, 4, "319882939858944"],
        [6, 3, 4, "229882327990272"],
        [6, 4, 4, "87090561810432"],
        [6, 5, 4, "16386373976064"],
        [6, 6, 4, "1184337231872"],
        [7, 0, 4, "20318068408320"],
        [7, 1, 4, "58682882654208"],
        [7, 2, 4, "66555928903680"],
        [7, 3, 4, "36065746354176"],
        [7, 4, 4, "9245588193280"],
        [7, 5, 4, "890668843008"],
        [8, 0, 4, "3608024186880"],
        [8, 1, 4, "8276712357888"],
        [8, 2, 4, "7182829486080"],
        [8, 3, 4, "2682341294080"],
        [8, 4, 4, "359166640128"],
        [9, 0, 4, "271790899200"],
        [9, 1, 4, "476238053376"],
        [9, 2, 4, "294473695232"],
        [9, 3, 4, "60666413056"],
        [0, 1, 5, "626913312768"],
        [0, 2, 5, "1671768834048"],
        [0, 3, 5, "1857520926720"],
        [0, 4, 5, "1100753141760"],
        [0, 5, 5, "366917713920"],
        [0, 6, 5, "65229815808"],
        [0, 7, 5, "4831838208"],
        [1, 0, 5, "626913312768"],
        [1, 1, 5, "3343537668096"],
        [1, 2, 5, "5696397508608"],
        [1, 3, 5, "4678200852480"],
        [1, 4, 5, "2079200378880"],
        [1, 5, 5, "500095254528"],
        [1, 6, 5, "57982058496"],
        [1, 7, 5, "2147483648"],
        [2, 0, 5, "1671768834048"],
        [2, 1, 5, "5696397508608"],
        [2, 2, 5, "7154895421440"],
        [2, 3, 5, "4403012567040"],
        [2, 4, 5, "1413312675840"],
        [2, 5, 5, "222264557568"],
        [2, 6, 5, "12884901888"],
        [3, 0, 5, "1857520926720"],
        [3, 1, 5, "4678200852480"],
        [3, 2, 5, "4403012567040"],
        [3, 3, 5, "1956894474240"],
        [3, 4, 5, "410706247680"],
        [3, 5, 5, "32212254720"],
        [4, 0, 5, "1100753141760"],
        [4, 1, 5, "2079200378880"],
        [4, 2, 5, "1413312675840"],
        [4, 3, 5, "410706247680"],
        [4, 4, 5, "42949672960"],
        [5, 0, 5, "366917713920"],
        [5, 1, 5, "500095254528"],
        [5, 2, 5, "222264557568"],
        [5, 3, 5, "32212254720"],
        [6, 0, 5, "65229815808"],
        [6, 1, 5, "57982058496"],
        [6, 2, 5, "12884901888"],
        [7, 0, 5, "4831838208"],
        [7, 1, 5, "2147483648"]
      ]
    },
    {
      "sigma": -1,
      "tau": 1,
      "monomial_count": 952,
      "counts_by_Z_degree": [
        302,
        234,
        174,
        122,
        78,
        42
      ],
      "degrees": [
        17,
        17,
        5
      ],
      "minimum_coefficient": "2147483648",
      "maximum_coefficient": "7656923234853258847272",
      "sha256_terms": "ad9c87d3919ca3e7d8b7dbc59ac4e8a2ea0344d074695243641bc5c85da78029",
      "terms": [
        [0, 1, 0, "4760622968832"],
        [0, 2, 0, "109229849229312"],
        [0, 3, 0, "1172303406074880"],
        [0, 4, 0, "7809405261788160"],
        [0, 5, 0, "36128224450978560"],
        [0, 6, 0, "123027242099025024"],
        [0, 7, 0, "318851211462156864"],
        [0, 8, 0, "641233263291036480"],
        [0, 9, 0, "1010700743078491920"],
        [0, 10, 0, "1251870846362330040"],
        [0, 11, 0, "1213495998064673796"],
        [0, 12, 0, "910032732376631856"],
        [0, 13, 0, "516989649881923200"],
        [0, 14, 0, "214773725719296000"],
        [0, 15, 0, "61417913610240000"],
        [0, 16, 0, "10775072563200000"],
        [0, 17, 0, "870712934400000"],
        [1, 0, 0, "4760622968832"],
        [1, 1, 0, "218459698458624"],
        [1, 2, 0, "3565456817882112"],
        [1, 3, 0, "32283040627155456"],
        [1, 4, 0, "191120090926295808"],
        [1, 5, 0, "802997231955213312"],
        [1, 6, 0, "2508741099642990528"],
        [1, 7, 0, "5993117668184531040"],
        [1, 8, 0, "11127262096280008080"],
        [1, 9, 0, "16186836493523719872"],
        [1, 10, 0, "18472774915828497276"],
        [1, 11, 0, "16453002919775264946"],
        [1, 12, 0, "11295460854978739848"],
        [1, 13, 0, "5848207492740954912"],
        [1, 14, 0, "2202714949839851520"],
        [1, 15, 0, "567815468191027200"],
        [1, 16, 0, "89263313252352000"],
        [1, 17, 0, "6428763832320000"],
        [2, 0, 0, "109229849229312"],
        [2, 1, 0, "3565456817882112"],
        [2, 2, 0, "48947270730734592"],
        [2, 3, 0, "392924797681623552"],
        [2, 4, 0, "2108916660258781056"],
        [2, 5, 0, "8118973279038489984"],
        [2, 6, 0, "23359646188706945184"],
        [2, 7, 0, "51491265211075544064"],
        [2, 8, 0, "88217231641406632944"],
        [2, 9, 0, "118265320019316194172"],
        [2, 10, 0, "124104360244164701706"],
        [2, 11, 0, "101337353466969096891"],
        [2, 12, 0, "63557421566255872236"],
        [2, 13, 0, "29945475205182878256"],
        [2, 14, 0, "10222753047180418368"],
        [2, 15, 0, "2379439262699343360"],
        [2, 16, 0, "336721979012198400"],
        [2, 17, 0, "21791122993152000"],
        [3, 0, 0, "1172303406074880"],
        [3, 1, 0, "32283040627155456"],
        [3, 2, 0, "392924797681623552"],
        [3, 3, 0, "2857890167056539648"],
        [3, 4, 0, "14045580185413135680"],
        [3, 5, 0, "49768769743431445440"],
        [3, 6, 0, "132073069293293073984"],
        [3, 7, 0, "268582421154939461496"],
        [3, 8, 0, "424084988724180295572"],
        [3, 9, 0, "522982317858935760324"],
        [3, 10, 0, "503552810238197727888"],
        [3, 11, 0, "376154334890769945852"],
        [3, 12, 0, "215134866728378307666"],
        [3, 13, 0, "92136533402147538528"],
        [3, 14, 0, "28506705594425286048"],
        [3, 15, 0, "5999161527226252800"],
        [3, 16, 0, "766323521140377600"],
        [3, 17, 0, "44729664086016000"],
        [4, 0, 0, "7809405261788160"],
        [4, 1, 0, "191120090926295808"],
        [4, 2, 0, "2108916660258781056"],
        [4, 3, 0, "14045580185413135680"],
        [4, 4, 0, "63521989902333509760"],
        [4, 5, 0, "207557558389550379168"],
        [4, 6, 0, "508075005563126164152"],
        [4, 7, 0, "952231741808960057544"],
        [4, 8, 0, "1383348064019476170996"],
        [4, 9, 0, "1566003974559603789231"],
        [4, 10, 0, "1380486504296862377928"],
        [4, 11, 0, "941479530920338794372"],
        [4, 12, 0, "490223721263115908412"],
        [4, 13, 0, "190642390209321566220"],
        [4, 14, 0, "53438213430655538832"],
        [4, 15, 0, "10169499973531835520"],
        [4, 16, 0, "1172903803513804800"],
        [4, 17, 0, "61731716640768000"],
        [5, 0, 0, "36128224450978560"],
        [5, 1, 0, "802997231955213312"],
        [5, 2, 0, "8118973279038489984"],
        [5, 3, 0, "49768769743431445440"],
        [5, 4, 0, "207557558389550379168"],
        [5, 5, 0, "625549617856396195920"],
        [5, 6, 0, "1411220047092638814504"],
        [5, 7, 0, "2433655376508790785258"],
        [5, 8, 0, "3246223968431124611661"],
        [5, 9, 0, "3365969116734577107936"],
        [5, 10, 0, "2710758494830526241354"],
        [5, 11, 0, "1684527457590473975964"],
        [5, 12, 0, "797229852040066475700"],
        [5, 13, 0, "281134267771451751234"],
        [5, 14, 0, "71299480141080949896"],
        [5, 15, 0, "12248940878242903584"],
        [5, 16, 0, "1272144642147532800"],
        [5, 17, 0, "60105540796416000"],
        [6, 0, 0, "123027242099025024"],
        [6, 1, 0, "2508741099642990528"],
        [6, 2, 0, "23359646188706945184"],
        [6, 3, 0, "132073069293293073984"],
        [6, 4, 0, "508075005563126164152"],
        [6, 5, 0, "1411220047092638814504"],
        [6, 6, 0, "2929456353221633589732"],
        [6, 7, 0, "4639012737189849127089"],
        [6, 8, 0, "5669031347051908742028"],
        [6, 9, 0, "5371941198527618941638"],
        [6, 10, 0, "3943798037173755415440"],
        [6, 11, 0, "2228577317911814889312"],
        [6, 12, 0, "956721291347855301822"],
        [6, 13, 0, "305243850416053975344"],
        [6, 14, 0, "69837073276231000512"],
        [6, 15, 0, "10784902106771296128"],
        [6, 16, 0, "1002194524215705600"],
        [6, 17, 0, "42100367818752000"],
        [7, 0, 0, "318851211462156864"],
        [7, 1, 0, "5993117668184531040"],
        [7, 2, 0, "51491265211075544064"],
        [7, 3, 0, "268582421154939461496"],
        [7, 4, 0, "952231741808960057544"],
        [7, 5, 0, "2433655376508790785258"],
        [7, 6, 0, "4639012737189849127089"],
        [7, 7, 0, "6730636689474642441864"],
        [7, 8, 0, "7517858593503755593386"],
        [7, 9, 0, "6495485093033646306852"],
        [7, 10, 0, "4337238454472297835792"],
        [7, 11, 0, "2223400494789263791116"],
        [7, 12, 0, "863397595897899152328"],
        [7, 13, 0, "248311209206539431648"],
        [7, 14, 0, "50981762421064471680"],
        [7, 15, 0, "7022674407869918208"],
        [7, 16, 0, "577234037411020800"],
        [7, 17, 0, "21194657759232000"],
        [8, 0, 0, "641233263291036480"],
        [8, 1, 0, "11127262096280008080"],
        [8, 2, 0, "88217231641406632944"],
        [8, 3, 0, "424084988724180295572"],
        [8, 4, 0, "1383348064019476170996"],
        [8, 5, 0, "3246223968431124611661"],
        [8, 6, 0, "5669031347051908742028"],
        [8, 7, 0, "7517858593503755593386"],
        [8, 8, 0, "7656923234853258847272"],
        [8, 9, 0, "6017621059322069914800"],
        [8, 10, 0, "3645180454540340262546"],
        [8, 11, 0, "1689899161057492939704"],
        [8, 12, 0, "591137809413269915808"],
        [8, 13, 0, "152351763411890374272"],
        [8, 14, 0, "27830521836768075264"],
        [8, 15, 0, "3376348657094559744"],
        [8, 16, 0, "240831668197785600"],
        [8, 17, 0, "7505760485376000"],
        [9, 0, 0, "1010700743078491920"],
        [9, 1, 0, "16186836493523719872"],
        [9, 2, 0, "118265320019316194172"],
        [9, 3, 0, "522982317858935760324"],
        [9, 4, 0, "1566003974559603789231"],
        [9, 5, 0, "3365969116734577107936"],
        [9, 6, 0, "5371941198527618941638"],
        [9, 7, 0, "6495485093033646306852"],
        [9, 8, 0, "6017621059322069914800"],
        [9, 9, 0, "4290272710741137625380"],
        [9, 10, 0, "2349950731122601868616"],
        [9, 11, 0, "980953212687591047040"],
        [9, 12, 0, "307206959826477285504"],
        [9, 13, 0, "70315592165441722368"],
        [9, 14, 0, "11276495553523894272"],
        [9, 15, 0, "1180707274793041920"],
        [9, 16, 0, "70803041078476800"],
        [9, 17, 0, "1777512480768000"],
        [10, 0, 0, "1251870846362330040"],
        [10, 1, 0, "18472774915828497276"],
        [10, 2, 0, "124104360244164701706"],
        [10, 3, 0, "503552810238197727888"],
        [10, 4, 0, "1380486504296862377928"],
        [10, 5, 0, "2710758494830526241354"],
        [10, 6, 0, "3943798037173755415440"],
        [10, 7, 0, "4337238454472297835792"],
        [10, 8, 0, "3645180454540340262546"],
        [10, 9, 0, "2349950731122601868616"],
        [10, 10, 0, "1158820633765079161920"],
        [10, 11, 0, "432861720040308890880"],
        [10, 12, 0, "120260513574187471872"],
        [10, 13, 0, "24115728124009451520"],
        [10, 14, 0, "3325716580560150528"],
        [10, 15, 0, "290865675515756544"],
        [10, 16, 0, "13875502959820800"],
        [10, 17, 0, "252765536256000"],
        [11, 0, 0, "1213495998064673796"],
        [11, 1, 0, "16453002919775264946"],
        [11, 2, 0, "101337353466969096891"],
        [11, 3, 0, "376154334890769945852"],
        [11, 4, 0, "941479530920338794372"],
        [11, 5, 0, "1684527457590473975964"],
        [11, 6, 0, "2228577317911814889312"],
        [11, 7, 0, "2223400494789263791116"],
        [11, 8, 0, "1689899161057492939704"],
        [11, 9, 0, "980953212687591047040"],
        [11, 10, 0, "432861720040308890880"],
        [11, 11, 0, "143389695524411538432"],
        [11, 12, 0, "34867214212228927488"],
        [11, 13, 0, "6000329283439656960"],
        [11, 14, 0, "688603379470663680"],
        [11, 15, 0, "47573460799193088"],
        [11, 16, 0, "1620349393305600"],
        [11, 17, 0, "16307453952000"],
        [12, 0, 0, "910032732376631856"],
        [12, 1, 0, "11295460854978739848"],
        [12, 2, 0, "63557421566255872236"],
        [12, 3, 0, "215134866728378307666"],
        [12, 4, 0, "490223721263115908412"],
        [12, 5, 0, "797229852040066475700"],
        [12, 6, 0, "956721291347855301822"],
        [12, 7, 0, "863397595897899152328"],
        [12, 8, 0, "591137809413269915808"],
        [12, 9, 0, "307206959826477285504"],
        [12, 10, 0, "120260513574187471872"],
        [12, 11, 0, "34867214212228927488"],
        [12, 12, 0, "7271343228991905792"],
        [12, 13, 0, "1039535486487134208"],
        [12, 14, 0, "93914583748706304"],
        [12, 15, 0, "4601805144588288"],
        [12, 16, 0, "84798760550400"],
        [13, 0, 0, "516989649881923200"],
        [13, 1, 0, "5848207492740954912"],
        [13, 2, 0, "29945475205182878256"],
        [13, 3, 0, "92136533402147538528"],
        [13, 4, 0, "190642390209321566220"],
        [13, 5, 0, "281134267771451751234"],
        [13, 6, 0, "305243850416053975344"],
        [13, 7, 0, "248311209206539431648"],
        [13, 8, 0, "152351763411890374272"],
        [13, 9, 0, "70315592165441722368"],
        [13, 10, 0, "24115728124009451520"],
        [13, 11, 0, "6000329283439656960"],
        [13, 12, 0, "1039535486487134208"],
        [13, 13, 0, "116870465199144960"],
        [13, 14, 0, "7468591296282624"],
        [13, 15, 0, "197227953782784"],
        [14, 0, 0, "214773725719296000"],
        [14, 1, 0, "2202714949839851520"],
        [14, 2, 0, "10222753047180418368"],
        [14, 3, 0, "28506705594425286048"],
        [14, 4, 0, "53438213430655538832"],
        [14, 5, 0, "71299480141080949896"],
        [14, 6, 0, "69837073276231000512"],
        [14, 7, 0, "50981762421064471680"],
        [14, 8, 0, "27830521836768075264"],
        [14, 9, 0, "11276495553523894272"],
        [14, 10, 0, "3325716580560150528"],
        [14, 11, 0, "688603379470663680"],
        [14, 12, 0, "93914583748706304"],
        [14, 13, 0, "7468591296282624"],
        [14, 14, 0, "256638726438912"],
        [15, 0, 0, "61417913610240000"],
        [15, 1, 0, "567815468191027200"],
        [15, 2, 0, "2379439262699343360"],
        [15, 3, 0, "5999161527226252800"],
        [15, 4, 0, "10169499973531835520"],
        [15, 5, 0, "12248940878242903584"],
        [15, 6, 0, "10784902106771296128"],
        [15, 7, 0, "7022674407869918208"],
        [15, 8, 0, "3376348657094559744"],
        [15, 9, 0, "1180707274793041920"],
        [15, 10, 0, "290865675515756544"],
        [15, 11, 0, "47573460799193088"],
        [15, 12, 0, "4601805144588288"],
        [15, 13, 0, "197227953782784"],
        [16, 0, 0, "10775072563200000"],
        [16, 1, 0, "89263313252352000"],
        [16, 2, 0, "336721979012198400"],
        [16, 3, 0, "766323521140377600"],
        [16, 4, 0, "1172903803513804800"],
        [16, 5, 0, "1272144642147532800"],
        [16, 6, 0, "1002194524215705600"],
        [16, 7, 0, "577234037411020800"],
        [16, 8, 0, "240831668197785600"],
        [16, 9, 0, "70803041078476800"],
        [16, 10, 0, "13875502959820800"],
        [16, 11, 0, "1620349393305600"],
        [16, 12, 0, "84798760550400"],
        [17, 0, 0, "870712934400000"],
        [17, 1, 0, "6428763832320000"],
        [17, 2, 0, "21791122993152000"],
        [17, 3, 0, "44729664086016000"],
        [17, 4, 0, "61731716640768000"],
        [17, 5, 0, "60105540796416000"],
        [17, 6, 0, "42100367818752000"],
        [17, 7, 0, "21194657759232000"],
        [17, 8, 0, "7505760485376000"],
        [17, 9, 0, "1777512480768000"],
        [17, 10, 0, "252765536256000"],
        [17, 11, 0, "16307453952000"],
        [0, 1, 1, "15868743229440"],
        [0, 2, 1, "299742927667200"],
        [0, 3, 1, "2613542827806720"],
        [0, 4, 1, "13930993361756160"],
        [0, 5, 1, "50666876805496320"],
        [0, 6, 1, "132867142237071360"],
        [0, 7, 1, "258759749384858880"],
        [0, 8, 1, "379654704415491840"],
        [0, 9, 1, "421012729462834080"],
        [0, 10, 1, "350478220061272320"],
        [0, 11, 1, "215106540773091840"],
        [0, 12, 1, "94131106471526400"],
        [0, 13, 1, "27675610619904000"],
        [0, 14, 1, "4875992432640000"],
        [0, 15, 1, "386983526400000"],
        [1, 0, 1, "15868743229440"],
        [1, 1, 1, "599485855334400"],
        [1, 2, 1, "7970712995819520"],
        [1, 3, 1, "57998299576283136"],
        [1, 4, 1, "271559155645988352"],
        [1, 5, 1, "885744060493676544"],
        [1, 6, 1, "2101969164502105344"],
        [1, 7, 1, "3717150057518294016"],
        [1, 8, 1, "4953460295062001952"],
        [1, 9, 1, "4980156419087231040"],
        [1, 10, 1, "3746637439449163776"],
        [1, 11, 1, "2069299485927862272"],
        [1, 12, 1, "810849464522625024"],
        [1, 13, 1, "212344275187630080"],
        [1, 14, 1, "33150169822003200"],
        [1, 15, 1, "2320181231616000"],
        [2, 0, 1, "299742927667200"],
        [2, 1, 1, "7970712995819520"],
        [2, 2, 1, "88134612429053952"],
        [2, 3, 1, "561764525384991744"],
        [2, 4, 1, "2354040611299031040"],
        [2, 5, 1, "6938059848700528512"],
        [2, 6, 1, "14935678467764264064"],
        [2, 7, 1, "23976445982348180448"],
        [2, 8, 1, "28967842129445870688"],
        [2, 9, 1, "26338249710696923784"],
        [2, 10, 1, "17859746736529657344"],
        [2, 11, 1, "8857745323621016832"],
        [2, 12, 1, "3105166078488913920"],
        [2, 13, 1, "725099563298506752"],
        [2, 14, 1, "100684975090728960"],
        [2, 15, 1, "6257764889395200"],
        [3, 0, 1, "2613542827806720"],
        [3, 1, 1, "57998299576283136"],
        [3, 2, 1, "561764525384991744"],
        [3, 3, 1, "3202318922755129344"],
        [3, 4, 1, "12116208843106965504"],
        [3, 5, 1, "32372596512321618816"],
        [3, 6, 1, "63234511256620250496"],
        [3, 7, 1, "92021620530910702176"],
        [3, 8, 1, "100570073247361066608"],
        [3, 9, 1, "82480535623225523232"],
        [3, 10, 1, "50289561702144540576"],
        [3, 11, 1, "22356496039351144320"],
        [3, 12, 1, "7005272669284806144"],
        [3, 13, 1, "1458772129721604096"],
        [3, 14, 1, "180286429850910720"],
        [3, 15, 1, "9953525248819200"],
        [4, 0, 1, "13930993361756160"],
        [4, 1, 1, "271559155645988352"],
        [4, 2, 1, "2354040611299031040"],
        [4, 3, 1, "12116208843106965504"],
        [4, 4, 1, "41548774343573145600"],
        [4, 5, 1, "100706263557135223392"],
        [4, 6, 1, "178301025238108493088"],
        [4, 7, 1, "234728248769040112704"],
        [4, 8, 1, "231469274595196525248"],
        [4, 9, 1, "170792158230186806304"],
        [4, 10, 1, "93414972979719435168"],
        [4, 11, 1, "37149644640379493088"],
        [4, 12, 1, "10385706774620572416"],
        [4, 13, 1, "1924261492433260032"],
        [4, 14, 1, "210892958755430400"],
        [4, 15, 1, "10277321372467200"],
        [5, 0, 1, "50666876805496320"],
        [5, 1, 1, "885744060493676544"],
        [5, 2, 1, "6938059848700528512"],
        [5, 3, 1, "32372596512321618816"],
        [5, 4, 1, "100706263557135223392"],
        [5, 5, 1, "221235022158278348736"],
        [5, 6, 1, "354347286470801455176"],
        [5, 7, 1, "420960139256647185120"],
        [5, 8, 1, "373563450879617841408"],
        [5, 9, 1, "247335666238890075168"],
        [5, 10, 1, "121036942852605526752"],
        [5, 11, 1, "42933767050529809920"],
        [5, 12, 1, "10667341682326591488"],
        [5, 13, 1, "1748280943863724032"],
        [5, 14, 1, "168353364405288960"],
        [5, 15, 1, "7136103628800000"],
        [6, 0, 1, "132867142237071360"],
        [6, 1, 1, "2101969164502105344"],
        [6, 2, 1, "14935678467764264064"],
        [6, 3, 1, "63234511256620250496"],
        [6, 4, 1, "178301025238108493088"],
        [6, 5, 1, "354347286470801455176"],
        [6, 6, 1, "512173541530019364480"],
        [6, 7, 1, "547594966616572527552"],
        [6, 8, 1, "436081377758581651680"],
        [6, 9, 1, "258315390592669999584"],
        [6, 10, 1, "112703028292843699968"],
        [6, 11, 1, "35488008616336856064"],
        [6, 12, 1, "7780780132684591104"],
        [6, 13, 1, "1115652564410425344"],
        [6, 14, 1, "92782033386209280"],
        [6, 15, 1, "3327930925056000"],
        [7, 0, 1, "258759749384858880"],
        [7, 1, 1, "3717150057518294016"],
        [7, 2, 1, "23976445982348180448"],
        [7, 3, 1, "92021620530910702176"],
        [7, 4, 1, "234728248769040112704"],
        [7, 5, 1, "420960139256647185120"],
        [7, 6, 1, "547594966616572527552"],
        [7, 7, 1, "525403753206974834112"],
        [7, 8, 1, "374311938157585377120"],
        [7, 9, 1, "197617827255147138816"],
        [7, 10, 1, "76470063845138472960"],
        [7, 11, 1, "21209119071141593088"],
        [7, 12, 1, "4054644823819272192"],
        [7, 13, 1, "499195340557221888"],
        [7, 14, 1, "34788560291758080"],
        [7, 15, 1, "1003265143603200"],
        [8, 0, 1, "379654704415491840"],
        [8, 1, 1, "4953460295062001952"],
        [8, 2, 1, "28967842129445870688"],
        [8, 3, 1, "100570073247361066608"],
        [8, 4, 1, "231469274595196525248"],
        [8, 5, 1, "373563450879617841408"],
        [8, 6, 1, "436081377758581651680"],
        [8, 7, 1, "374311938157585377120"],
        [8, 8, 1, "237646558349090883072"],
        [8, 9, 1, "111225055015418190336"],
        [8, 10, 1, "37867437170771668992"],
        [8, 11, 1, "9137338412280422400"],
        [8, 12, 1, "1493892619860049920"],
        [8, 13, 1, "153046355423920128"],
        [8, 14, 1, "8468609472921600"],
        [8, 15, 1, "176935875379200"],
        [9, 0, 1, "421012729462834080"],
        [9, 1, 1, "4980156419087231040"],
        [9, 2, 1, "26338249710696923784"],
        [9, 3, 1, "82480535623225523232"],
        [9, 4, 1, "170792158230186806304"],
        [9, 5, 1, "247335666238890075168"],
        [9, 6, 1, "258315390592669999584"],
        [9, 7, 1, "197617827255147138816"],
        [9, 8, 1, "111225055015418190336"],
        [9, 9, 1, "45783530809863561216"],
        [9, 10, 1, "13546351665234542592"],
        [9, 11, 1, "2789029287049199616"],
        [9, 12, 1, "377822872216535040"],
        [9, 13, 1, "30496020915290112"],
        [9, 14, 1, "1204281692651520"],
        [9, 15, 1, "13861335859200"],
        [10, 0, 1, "350478220061272320"],
        [10, 1, 1, "3746637439449163776"],
        [10, 2, 1, "17859746736529657344"],
        [10, 3, 1, "50289561702144540576"],
        [10, 4, 1, "93414972979719435168"],
        [10, 5, 1, "121036942852605526752"],
        [10, 6, 1, "112703028292843699968"],
        [10, 7, 1, "76470063845138472960"],
        [10, 8, 1, "37867437170771668992"],
        [10, 9, 1, "13546351665234542592"],
        [10, 10, 1, "3417368236217008128"],
        [10, 11, 1, "581831389951819776"],
        [10, 12, 1, "61847904577388544"],
        [10, 13, 1, "3534894598717440"],
        [10, 14, 1, "75680175882240"],
        [11, 0, 1, "215106540773091840"],
        [11, 1, 1, "2069299485927862272"],
        [11, 2, 1, "8857745323621016832"],
        [11, 3, 1, "22356496039351144320"],
        [11, 4, 1, "37149644640379493088"],
        [11, 5, 1, "42933767050529809920"],
        [11, 6, 1, "35488008616336856064"],
        [11, 7, 1, "21209119071141593088"],
        [11, 8, 1, "9137338412280422400"],
        [11, 9, 1, "2789029287049199616"],
        [11, 10, 1, "581831389951819776"],
        [11, 11, 1, "77633191645544448"],
        [11, 12, 1, "5823880350400512"],
        [11, 13, 1, "179131266367488"],
        [12, 0, 1, "94131106471526400"],
        [12, 1, 1, "810849464522625024"],
        [12, 2, 1, "3105166078488913920"],
        [12, 3, 1, "7005272669284806144"],
        [12, 4, 1, "10385706774620572416"],
        [12, 5, 1, "10667341682326591488"],
        [12, 6, 1, "7780780132684591104"],
        [12, 7, 1, "4054644823819272192"],
        [12, 8, 1, "1493892619860049920"],
        [12, 9, 1, "377822872216535040"],
        [12, 10, 1, "61847904577388544"],
        [12, 11, 1, "5823880350400512"],
        [12, 12, 1, "234624852688896"],
        [13, 0, 1, "27675610619904000"],
        [13, 1, 1, "212344275187630080"],
        [13, 2, 1, "725099563298506752"],
        [13, 3, 1, "1458772129721604096"],
        [13, 4, 1, "1924261492433260032"],
        [13, 5, 1, "1748280943863724032"],
        [13, 6, 1, "1115652564410425344"],
        [13, 7, 1, "499195340557221888"],
        [13, 8, 1, "153046355423920128"],
        [13, 9, 1, "30496020915290112"],
        [13, 10, 1, "3534894598717440"],
        [13, 11, 1, "179131266367488"],
        [14, 0, 1, "4875992432640000"],
        [14, 1, 1, "33150169822003200"],
        [14, 2, 1, "100684975090728960"],
        [14, 3, 1, "180286429850910720"],
        [14, 4, 1, "210892958755430400"],
        [14, 5, 1, "168353364405288960"],
        [14, 6, 1, "92782033386209280"],
        [14, 7, 1, "34788560291758080"],
        [14, 8, 1, "8468609472921600"],
        [14, 9, 1, "1204281692651520"],
        [14, 10, 1, "75680175882240"],
        [15, 0, 1, "386983526400000"],
        [15, 1, 1, "2320181231616000"],
        [15, 2, 1, "6257764889395200"],
        [15, 3, 1, "9953525248819200"],
        [15, 4, 1, "10277321372467200"],
        [15, 5, 1, "7136103628800000"],
        [15, 6, 1, "3327930925056000"],
        [15, 7, 1, "1003265143603200"],
        [15, 8, 1, "176935875379200"],
        [15, 9, 1, "13861335859200"],
        [0, 1, 2, "21158324305920"],
        [0, 2, 2, "313848477204480"],
        [0, 3, 2, "2107212372541440"],
        [0, 4, 2, "8451963290603520"],
        [0, 5, 2, "22507559301242880"],
        [0, 6, 2, "41822195225195520"],
        [0, 7, 2, "55449968702999040"],
        [0, 8, 2, "52695508696197120"],
        [0, 9, 2, "35506476234547200"],
        [0, 10, 2, "16486262517104640"],
        [0, 11, 2, "4990926539980800"],
        [0, 12, 2, "882322440192000"],
        [0, 13, 2, "68797071360000"],
        [1, 0, 2, "21158324305920"],
        [1, 1, 2, "627696954408960"],
        [1, 2, 2, "6452766485544960"],
        [1, 3, 2, "35569648634720256"],
        [1, 4, 2, "123132262003347456"],
        [1, 5, 2, "288487231903927296"],
        [1, 6, 2, "475109871802771968"],
        [1, 7, 2, "559277929021176576"],
        [1, 8, 2, "471251810905592832"],
        [1, 9, 2, "280665292850380800"],
        [1, 10, 2, "114719065432473600"],
        [1, 11, 2, "30433030778585088"],
        [1, 12, 2, "4690859513610240"],
        [1, 13, 2, "317001616588800"],
        [2, 0, 2, "313848477204480"],
        [2, 1, 2, "6452766485544960"],
        [2, 2, 2, "54235370688233472"],
        [2, 3, 2, "257153482032500736"],
        [2, 4, 2, "781188411076697088"],
        [2, 5, 2, "1619064786454477056"],
        [2, 6, 2, "2364188655011197824"],
        [2, 7, 2, "2465738087185742400"],
        [2, 8, 2, "1836472307028606720"],
        [2, 9, 2, "963828239992786944"],
        [2, 10, 2, "346043499392655360"],
        [2, 11, 2, "80383844127227904"],
        [2, 12, 2, "10815145137340416"],
        [2, 13, 2, "635676658237440"],
        [3, 0, 2, "2107212372541440"],
        [3, 1, 2, "35569648634720256"],
        [3, 2, 2, "257153482032500736"],
        [3, 3, 2, "1069038285466208256"],
        [3, 4, 2, "2869991485435413504"],
        [3, 5, 2, "5269417643367948672"],
        [3, 6, 2, "6812939979275275008"],
        [3, 7, 2, "6278584306441400064"],
        [3, 8, 2, "4120609937476701312"],
        [3, 9, 2, "1899945366966199296"],
        [3, 10, 2, "597433412995485696"],
        [3, 11, 2, "121119886235418624"],
        [3, 12, 2, "14155254426009600"],
        [3, 13, 2, "717478570229760"],
        [4, 0, 2, "8451963290603520"],
        [4, 1, 2, "123132262003347456"],
        [4, 2, 2, "781188411076697088"],
        [4, 3, 2, "2869991485435413504"],
        [4, 4, 2, "6823587292275737088"],
        [4, 5, 2, "11089107489983030208"],
        [4, 6, 2, "12664785724129253376"],
        [4, 7, 2, "10281736578121615872"],
        [4, 8, 2, "5925871688216417280"],
        [4, 9, 2, "2390918530865688576"],
        [4, 10, 2, "654895228794421248"],
        [4, 11, 2, "114899857106337792"],
        [4, 12, 2, "11502998823370752"],
        [4, 13, 2, "491181079265280"],
        [5, 0, 2, "22507559301242880"],
        [5, 1, 2, "288487231903927296"],
        [5, 2, 2, "1619064786454477056"],
        [5, 3, 2, "5269417643367948672"],
        [5, 4, 2, "11089107489983030208"],
        [5, 5, 2, "15916946497447219200"],
        [5, 6, 2, "16011003215578442112"],
        [5, 7, 2, "11410513715302262784"],
        [5, 8, 2, "5749684852797296640"],
        [5, 9, 2, "2017018422175924224"],
        [5, 10, 2, "476427876764811264"],
        [5, 11, 2, "71154125486161920"],
        [5, 12, 2, "5936126948278272"],
        [5, 13, 2, "203521555169280"],
        [6, 0, 2, "41822195225195520"],
        [6, 1, 2, "475109871802771968"],
        [6, 2, 2, "2364188655011197824"],
        [6, 3, 2, "6812939979275275008"],
        [6, 4, 2, "12664785724129253376"],
        [6, 5, 2, "16011003215578442112"],
        [6, 6, 2, "14136177449768596992"],
        [6, 7, 2, "8803578775464198144"],
        [6, 8, 2, "3852362683057913856"],
        [6, 9, 2, "1162490020248748032"],
        [6, 10, 2, "232655805311090688"],
        [6, 11, 2, "28717105257381888"],
        [6, 12, 2, "1895158587064320"],
        [6, 13, 2, "47101362831360"],
        [7, 0, 2, "55449968702999040"],
        [7, 1, 2, "559277929021176576"],
        [7, 2, 2, "2465738087185742400"],
        [7, 3, 2, "6278584306441400064"],
        [7, 4, 2, "10281736578121615872"],
        [7, 5, 2, "11410513715302262784"],
        [7, 6, 2, "8803578775464198144"],
        [7, 7, 2, "4759238086713114624"],
        [7, 8, 2, "1789212337169891328"],
        [7, 9, 2, "456238237421666304"],
        [7, 10, 2, "75078502969245696"],
        [7, 11, 2, "7262318131937280"],
        [7, 12, 2, "341221696339968"],
        [7, 13, 2, "4674803466240"],
        [8, 0, 2, "52695508696197120"],
        [8, 1, 2, "471251810905592832"],
        [8, 2, 2, "1836472307028606720"],
        [8, 3, 2, "4120609937476701312"],
        [8, 4, 2, "5925871688216417280"],
        [8, 5, 2, "5749684852797296640"],
        [8, 6, 2, "3852362683057913856"],
        [8, 7, 2, "1789212337169891328"],
        [8, 8, 2, "567904422578356224"],
        [8, 9, 2, "118785712145301504"],
        [8, 10, 2, "15242825331376128"],
        [8, 11, 2, "1039799653761024"],
        [8, 12, 2, "26457032097792"],
        [9, 0, 2, "35506476234547200"],
        [9, 1, 2, "280665292850380800"],
        [9, 2, 2, "963828239992786944"],
        [9, 3, 2, "1899945366966199296"],
        [9, 4, 2, "2390918530865688576"],
        [9, 5, 2, "2017018422175924224"],
        [9, 6, 2, "1162490020248748032"],
        [9, 7, 2, "456238237421666304"],
        [9, 8, 2, "118785712145301504"],
        [9, 9, 2, "19344615630962688"],
        [9, 10, 2, "1743290835664896"],
        [9, 11, 2, "63819523031040"],
        [10, 0, 2, "16486262517104640"],
        [10, 1, 2, "114719065432473600"],
        [10, 2, 2, "346043499392655360"],
        [10, 3, 2, "597433412995485696"],
        [10, 4, 2, "654895228794421248"],
        [10, 5, 2, "476427876764811264"],
        [10, 6, 2, "232655805311090688"],
        [10, 7, 2, "75078502969245696"],
        [10, 8, 2, "15242825331376128"],
        [10, 9, 2, "1743290835664896"],
        [10, 10, 2, "84074588798976"],
        [11, 0, 2, "4990926539980800"],
        [11, 1, 2, "30433030778585088"],
        [11, 2, 2, "80383844127227904"],
        [11, 3, 2, "121119886235418624"],
        [11, 4, 2, "114899857106337792"],
        [11, 5, 2, "71154125486161920"],
        [11, 6, 2, "28717105257381888"],
        [11, 7, 2, "7262318131937280"],
        [11, 8, 2, "1039799653761024"],
        [11, 9, 2, "63819523031040"],
        [12, 0, 2, "882322440192000"],
        [12, 1, 2, "4690859513610240"],
        [12, 2, 2, "10815145137340416"],
        [12, 3, 2, "14155254426009600"],
        [12, 4, 2, "11502998823370752"],
        [12, 5, 2, "5936126948278272"],
        [12, 6, 2, "1895158587064320"],
        [12, 7, 2, "341221696339968"],
        [12, 8, 2, "26457032097792"],
        [13, 0, 2, "68797071360000"],
        [13, 1, 2, "317001616588800"],
        [13, 2, 2, "635676658237440"],
        [13, 3, 2, "717478570229760"],
        [13, 4, 2, "491181079265280"],
        [13, 5, 2, "203521555169280"],
        [13, 6, 2, "47101362831360"],
        [13, 7, 2, "4674803466240"],
        [0, 1, 3, "14105549537280"],
        [0, 2, 3, "152026478346240"],
        [0, 3, 3, "718468777820160"],
        [0, 4, 3, "1952694687744000"],
        [0, 5, 3, "3365779680645120"],
        [0, 6, 3, "3828776311848960"],
        [0, 7, 3, "2900918810050560"],
        [0, 8, 3, "1442319134883840"],
        [0, 9, 3, "450242433515520"],
        [0, 10, 3, "79804602777600"],
        [0, 11, 3, "6115295232000"],
        [1, 0, 3, "14105549537280"],
        [1, 1, 3, "304052956692480"],
        [1, 2, 3, "2214614812999680"],
        [1, 3, 3, "8367039513870336"],
        [1, 4, 3, "19075225709998080"],
        [1, 5, 3, "28066495994302464"],
        [1, 6, 3, "27422249710288896"],
        [1, 7, 3, "17865485062963200"],
        [1, 8, 3, "7625855647088640"],
        [1, 9, 3, "2035443912671232"],
        [1, 10, 3, "306257042866176"],
        [1, 11, 3, "19691250647040"],
        [2, 0, 3, "152026478346240"],
        [2, 1, 3, "2214614812999680"],
        [2, 2, 3, "12828689652252672"],
        [2, 3, 3, "40471242096918528"],
        [2, 4, 3, "78446791230013440"],
        [2, 5, 3, "98774838147036672"],
        [2, 6, 3, "82711215276871680"],
        [2, 7, 3, "46139548361859072"],
        [2, 8, 3, "16817057531559936"],
        [2, 9, 3, "3813883083620352"],
        [2, 10, 3, "483678829412352"],
        [2, 11, 3, "25895387529216"],
        [3, 0, 3, "718468777820160"],
        [3, 1, 3, "8367039513870336"],
        [3, 2, 3, "40471242096918528"],
        [3, 3, 3, "108414381615243264"],
        [3, 4, 3, "179522275827686400"],
        [3, 5, 3, "193343164662638592"],
        [3, 6, 3, "138311407630688256"],
        [3, 7, 3, "65706525851516928"],
        [3, 8, 3, "20279145134555136"],
        [3, 9, 3, "3856307140952064"],
        [3, 10, 3, "403236471177216"],
        [3, 11, 3, "17276623388672"],
        [4, 0, 3, "1952694687744000"],
        [4, 1, 3, "19075225709998080"],
        [4, 2, 3, "78446791230013440"],
        [4, 3, 3, "179522275827686400"],
        [4, 4, 3, "254101964659568640"],
        [4, 5, 3, "233523736515846144"],
        [4, 6, 3, "142003129369559040"],
        [4, 7, 3, "56946171331215360"],
        [4, 8, 3, "14657106629099520"],
        [4, 9, 3, "2275366536216576"],
        [4, 10, 3, "186819853418496"],
        [4, 11, 3, "5813171126272"],
        [5, 0, 3, "3365779680645120"],
        [5, 1, 3, "28066495994302464"],
        [5, 2, 3, "98774838147036672"],
        [5, 3, 3, "193343164662638592"],
        [5, 4, 3, "233523736515846144"],
        [5, 5, 3, "182314035034914816"],
        [5, 6, 3, "93434308364206080"],
        [5, 7, 3, "31143141768167424"],
        [5, 8, 3, "6501755126808576"],
        [5, 9, 3, "782884969381888"],
        [5, 10, 3, "45503735660544"],
        [5, 11, 3, "782086701056"],
        [6, 0, 3, "3828776311848960"],
        [6, 1, 3, "27422249710288896"],
        [6, 2, 3, "82711215276871680"],
        [6, 3, 3, "138311407630688256"],
        [6, 4, 3, "142003129369559040"],
        [6, 5, 3, "93434308364206080"],
        [6, 6, 3, "39756613086609408"],
        [6, 7, 3, "10716225497726976"],
        [6, 8, 3, "1724295973699584"],
        [6, 9, 3, "145132884066304"],
        [6, 10, 3, "4545417576448"],
        [7, 0, 3, "2900918810050560"],
        [7, 1, 3, "17865485062963200"],
        [7, 2, 3, "46139548361859072"],
        [7, 3, 3, "65706525851516928"],
        [7, 4, 3, "56946171331215360"],
        [7, 5, 3, "31143141768167424"],
        [7, 6, 3, "10716225497726976"],
        [7, 7, 3, "2221908468695040"],
        [7, 8, 3, "248572171780096"],
        [7, 9, 3, "11142889996288"],
        [8, 0, 3, "1442319134883840"],
        [8, 1, 3, "7625855647088640"],
        [8, 2, 3, "16817057531559936"],
        [8, 3, 3, "20279145134555136"],
        [8, 4, 3, "14657106629099520"],
        [8, 5, 3, "6501755126808576"],
        [8, 6, 3, "1724295973699584"],
        [8, 7, 3, "248572171780096"],
        [8, 8, 3, "14759118241792"],
        [9, 0, 3, "450242433515520"],
        [9, 1, 3, "2035443912671232"],
        [9, 2, 3, "3813883083620352"],
        [9, 3, 3, "3856307140952064"],
        [9, 4, 3, "2275366536216576"],
        [9, 5, 3, "782884969381888"],
        [9, 6, 3, "145132884066304"],
        [9, 7, 3, "11142889996288"],
        [10, 0, 3, "79804602777600"],
        [10, 1, 3, "306257042866176"],
        [10, 2, 3, "483678829412352"],
        [10, 3, 3, "403236471177216"],
        [10, 4, 3, "186819853418496"],
        [10, 5, 3, "45503735660544"],
        [10, 6, 3, "4545417576448"],
        [11, 0, 3, "6115295232000"],
        [11, 1, 3, "19691250647040"],
        [11, 2, 3, "25895387529216"],
        [11, 3, 3, "17276623388672"],
        [11, 4, 3, "5813171126272"],
        [11, 5, 3, "782086701056"],
        [0, 1, 4, "4701849845760"],
        [0, 2, 4, "31606879518720"],
        [0, 3, 4, "88043589550080"],
        [0, 4, 4, "132122625638400"],
        [0, 5, 4, "117012352204800"],
        [0, 6, 4, "63030857564160"],
        [0, 7, 4, "20318068408320"],
        [0, 8, 4, "3608024186880"],
        [0, 9, 4, "271790899200"],
        [1, 0, 4, "4701849845760"],
        [1, 1, 4, "63213759037440"],
        [1, 2, 4, "274463228805120"],
        [1, 3, 4, "584095359246336"],
        [1, 4, 4, "704341478375424"],
        [1, 5, 4, "511305981493248"],
        [1, 6, 4, "226793679224832"],
        [1, 7, 4, "59783635795968"],
        [1, 8, 4, "8521324167168"],
        [1, 9, 4, "497981325312"],
        [2, 0, 4, "31606879518720"],
        [2, 1, 4, "274463228805120"],
        [2, 2, 4, "903945467215872"],
        [2, 3, 4, "1530969536102400"],
        [2, 4, 4, "1497911977967616"],
        [2, 5, 4, "887113037905920"],
        [2, 6, 4, "319222487973888"],
        [2, 7, 4, "67094074884096"],
        [2, 8, 4, "7378518933504"],
        [2, 9, 4, "313801048064"],
        [3, 0, 4, "88043589550080"],
        [3, 1, 4, "584095359246336"],
        [3, 2, 4, "1530969536102400"],
        [3, 3, 4, "2098646794764288"],
        [3, 4, 4, "1668424206385152"],
        [3, 5, 4, "797383537459200"],
        [3, 6, 4, "226995908640768"],
        [3, 7, 4, "36239692529664"],
        [3, 8, 4, "2778978058240"],
        [3, 9, 4, "64961380352"],
        [4, 0, 4, "132122625638400"],
        [4, 1, 4, "704341478375424"],
        [4, 2, 4, "1497911977967616"],
        [4, 3, 4, "1668424206385152"],
        [4, 4, 4, "1068549487460352"],
        [4, 5, 4, "402500351950848"],
        [4, 6, 4, "86373033836544"],
        [4, 7, 4, "9458189074432"],
        [4, 8, 4, "384936443904"],
        [5, 0, 4, "117012352204800"],
        [5, 1, 4, "511305981493248"],
        [5, 2, 4, "887113037905920"],
        [5, 3, 4, "797383537459200"],
        [5, 4, 4, "402500351950848"],
        [5, 5, 4, "114027757830144"],
        [5, 6, 4, "16676284268544"],
        [5, 7, 4, "955093352448"],
        [6, 0, 4, "63030857564160"],
        [6, 1, 4, "226793679224832"],
        [6, 2, 4, "319222487973888"],
        [6, 3, 4, "226995908640768"],
        [6, 4, 4, "86373033836544"],
        [6, 5, 4, "16676284268544"],
        [6, 6, 4, "1270236577792"],
        [7, 0, 4, "20318068408320"],
        [7, 1, 4, "59783635795968"],
        [7, 2, 4, "67094074884096"],
        [7, 3, 4, "36239692529664"],
        [7, 4, 4, "9458189074432"],
        [7, 5, 4, "955093352448"],
        [8, 0, 4, "3608024186880"],
        [8, 1, 4, "8521324167168"],
        [8, 2, 4, "7378518933504"],
        [8, 3, 4, "2778978058240"],
        [8, 4, 4, "384936443904"],
        [9, 0, 4, "271790899200"],
        [9, 1, 4, "497981325312"],
        [9, 2, 4, "313801048064"],
        [9, 3, 4, "64961380352"],
        [0, 1, 5, "626913312768"],
        [0, 2, 5, "1671768834048"],
        [0, 3, 5, "1857520926720"],
        [0, 4, 5, "1100753141760"],
        [0, 5, 5, "366917713920"],
        [0, 6, 5, "65229815808"],
        [0, 7, 5, "4831838208"],
        [1, 0, 5, "626913312768"],
        [1, 1, 5, "3343537668096"],
        [1, 2, 5, "5696397508608"],
        [1, 3, 5, "4678200852480"],
        [1, 4, 5, "2079200378880"],
        [1, 5, 5, "500095254528"],
        [1, 6, 5, "57982058496"],
        [1, 7, 5, "2147483648"],
        [2, 0, 5, "1671768834048"],
        [2, 1, 5, "5696397508608"],
        [2, 2, 5, "7154895421440"],
        [2, 3, 5, "4403012567040"],
        [2, 4, 5, "1413312675840"],
        [2, 5, 5, "222264557568"],
        [2, 6, 5, "12884901888"],
        [3, 0, 5, "1857520926720"],
        [3, 1, 5, "4678200852480"],
        [3, 2, 5, "4403012567040"],
        [3, 3, 5, "1956894474240"],
        [3, 4, 5, "410706247680"],
        [3, 5, 5, "32212254720"],
        [4, 0, 5, "1100753141760"],
        [4, 1, 5, "2079200378880"],
        [4, 2, 5, "1413312675840"],
        [4, 3, 5, "410706247680"],
        [4, 4, 5, "42949672960"],
        [5, 0, 5, "366917713920"],
        [5, 1, 5, "500095254528"],
        [5, 2, 5, "222264557568"],
        [5, 3, 5, "32212254720"],
        [6, 0, 5, "65229815808"],
        [6, 1, 5, "57982058496"],
        [6, 2, 5, "12884901888"],
        [7, 0, 5, "4831838208"],
        [7, 1, 5, "2147483648"]
      ]
    },
    {
      "sigma": -1,
      "tau": -1,
      "monomial_count": 952,
      "counts_by_Z_degree": [
        302,
        234,
        174,
        122,
        78,
        42
      ],
      "degrees": [
        17,
        17,
        5
      ],
      "minimum_coefficient": "2147483648",
      "maximum_coefficient": "7862071021113424351392",
      "sha256_terms": "11e5395a6e71fe7634fc50457c438be84099903c4d9dd8e36bed6c870b565c06",
      "terms": [
        [0, 1, 0, "4760622968832"],
        [0, 2, 0, "109229849229312"],
        [0, 3, 0, "1172303406074880"],
        [0, 4, 0, "7809405261788160"],
        [0, 5, 0, "36128224450978560"],
        [0, 6, 0, "123027242099025024"],
        [0, 7, 0, "318851211462156864"],
        [0, 8, 0, "641233263291036480"],
        [0, 9, 0, "1010700743078491920"],
        [0, 10, 0, "1251870846362330040"],
        [0, 11, 0, "1213495998064673796"],
        [0, 12, 0, "910032732376631856"],
        [0, 13, 0, "516989649881923200"],
        [0, 14, 0, "214773725719296000"],
        [0, 15, 0, "61417913610240000"],
        [0, 16, 0, "10775072563200000"],
        [0, 17, 0, "870712934400000"],
        [1, 0, 0, "4760622968832"],
        [1, 1, 0, "218459698458624"],
        [1, 2, 0, "3565456817882112"],
        [1, 3, 0, "32281453752832512"],
        [1, 4, 0, "191084474413714176"],
        [1, 5, 0, "802631810062513152"],
        [1, 6, 0, "2506464992905781184"],
        [1, 7, 0, "5983490186153594208"],
        [1, 8, 0, "11097987512236741008"],
        [1, 9, 0, "16120824587931857472"],
        [1, 10, 0, "18360644170340498940"],
        [1, 11, 0, "16308875651946339618"],
        [1, 12, 0, "11156064504667001352"],
        [1, 13, 0, "5748459484111020576"],
        [1, 14, 0, "2151591671163432960"],
        [1, 15, 0, "550116921729945600"],
        [1, 16, 0, "85571490410496000"],
        [1, 17, 0, "6080478658560000"],
        [2, 0, 0, "109229849229312"],
        [2, 1, 0, "3565456817882112"],
        [2, 2, 0, "48944096982088704"],
        [2, 3, 0, "392851801462768128"],
        [2, 4, 0, "2108063548786349952"],
        [2, 5, 0, "8112565242981069696"],
        [2, 6, 0, "23326199524729328544"],
        [2, 7, 0, "51365068224861860352"],
        [2, 8, 0, "87864510384591509808"],
        [2, 9, 0, "117523937654604395388"],
        [2, 10, 0, "122923900011862370106"],
        [2, 11, 0, "99913754202730581987"],
        [2, 12, 0, "62267862236888082060"],
        [2, 13, 0, "29084145170389510320"],
        [2, 14, 0, "9812474624719967040"],
        [2, 15, 0, "2248050128458636800"],
        [2, 16, 0, "311476963548672000"],
        [2, 17, 0, "19602731151360000"],
        [3, 0, 0, "1172303406074880"],
        [3, 1, 0, "32281453752832512"],
        [3, 2, 0, "392858148960059904"],
        [3, 3, 0, "2857034685068144640"],
        [3, 4, 0, "14039059541684496192"],
        [3, 5, 0, "49731851033807940288"],
        [3, 6, 0, "131907485212950007872"],
        [3, 7, 0, "267999546311768102328"],
        [3, 8, 0, "422507071745417557332"],
        [3, 9, 0, "519733976205306096324"],
        [3, 10, 0, "498494096304592400424"],
        [3, 11, 0, "370227276541484670888"],
        [3, 12, 0, "209964117672541165626"],
        [3, 13, 0, "88841717959194844704"],
        [3, 14, 0, "27023865889651829280"],
        [3, 15, 0, "5554792919034339840"],
        [3, 16, 0, "687174139251763200"],
        [3, 17, 0, "38423928766464000"],
        [4, 0, 0, "7809405261788160"],
        [4, 1, 0, "191090821911005952"],
        [4, 2, 0, "2108300522018576256"],
        [4, 3, 0, "14041150375946741568"],
        [4, 4, 0, "63507401064942480000"],
        [4, 5, 0, "207533376808445370528"],
        [4, 6, 0, "508010742784088062776"],
        [4, 7, 0, "951766990907092081992"],
        [4, 8, 0, "1381236295544201863908"],
        [4, 9, 0, "1560222644155115793183"],
        [4, 10, 0, "1370004622965616918716"],
        [4, 11, 0, "928264004600324400504"],
        [4, 12, 0, "478427987927346139368"],
        [4, 13, 0, "183217498063204186620"],
        [4, 14, 0, "50222651390005848912"],
        [4, 15, 0, "9261150741665587584"],
        [4, 16, 0, "1022890169279619072"],
        [4, 17, 0, "50794909209722880"],
        [5, 0, 0, "36128224450978560"],
        [5, 1, 0, "802748886123672576"],
        [5, 2, 0, "8115649460569478016"],
        [5, 3, 0, "49760180427397572288"],
        [5, 4, 0, "207642182734484604576"],
        [5, 5, 0, "626325593929880403024"],
        [5, 6, 0, "1414233187933556393064"],
        [5, 7, 0, "2440429392558442666554"],
        [5, 8, 0, "3255082786103484457773"],
        [5, 9, 0, "3370434777571779333648"],
        [5, 10, 0, "2704523181029052365898"],
        [5, 11, 0, "1668867283128541972320"],
        [5, 12, 0, "780422208795459653220"],
        [5, 13, 0, "270082861861354929018"],
        [5, 14, 0, "66611719202845408200"],
        [5, 15, 0, "10998251146903404960"],
        [5, 16, 0, "1081534698030366720"],
        [5, 17, 0, "47489525250785280"],
        [6, 0, 0, "123027242099025024"],
        [6, 1, 0, "2507458376231944128"],
        [6, 2, 0, "23348049594000525216"],
        [6, 3, 0, "132097386977441543232"],
        [6, 4, 0, "508855785829396870968"],
        [6, 5, 0, "1416079758774141280872"],
        [6, 6, 0, "2946003327505807634340"],
        [6, 7, 0, "4674850235414477696673"],
        [6, 8, 0, "5720249573724344003784"],
        [6, 9, 0, "5418552692881436841846"],
        [6, 10, 0, "3965297988146649923592"],
        [6, 11, 0, "2223785587439120446368"],
        [6, 12, 0, "941506570391055040710"],
        [6, 13, 0, "293724648346776559920"],
        [6, 14, 0, "64978155374775634368"],
        [6, 15, 0, "9564857275211084160"],
        [6, 16, 0, "832151314506055680"],
        [6, 17, 0, "32003572031815680"],
        [7, 0, 0, "318851211462156864"],
        [7, 1, 0, "5988621079797779808"],
        [7, 2, 0, "51464150416861166592"],
        [7, 3, 0, "268798325788501258680"],
        [7, 4, 0, "955301615805861729864"],
        [7, 5, 0, "2449614882771426761658"],
        [7, 6, 0, "4687453346822705066913"],
        [7, 7, 0, "6826749698626979900832"],
        [7, 8, 0, "7647105849914694104838"],
        [7, 9, 0, "6612236048613791753856"],
        [7, 10, 0, "4402667544506526048624"],
        [7, 11, 0, "2238265427887461376476"],
        [7, 12, 0, "855395542261886806440"],
        [7, 13, 0, "239651006098871432160"],
        [7, 14, 0, "47304981476797129344"],
        [7, 15, 0, "6161259408177871872"],
        [7, 16, 0, "468919127635918848"],
        [7, 17, 0, "15526123064524800"],
        [8, 0, 0, "641233263291036480"],
        [8, 1, 0, "11115973865783745936"],
        [8, 2, 0, "88175586607047087408"],
        [8, 3, 0, "424816883801881275348"],
        [8, 4, 0, "1390959134800968575844"],
        [8, 5, 0, "3280556614738416029901"],
        [8, 6, 0, "5762127755074321234152"],
        [8, 7, 0, "7684869049286445816030"],
        [8, 8, 0, "7862071021113424351392"],
        [8, 9, 0, "6189946540729869964752"],
        [8, 10, 0, "3739620756655178562186"],
        [8, 11, 0, "1717821491348093111064"],
        [8, 12, 0, "590115478077253243296"],
        [8, 13, 0, "147622115348350651008"],
        [8, 14, 0, "25786627502501131776"],
        [8, 15, 0, "2935421118046070784"],
        [8, 16, 0, "191783921768202240"],
        [8, 17, 0, "5305630143283200"],
        [9, 0, 0, "1010700743078491920"],
        [9, 1, 0, "16165977509916906048"],
        [9, 2, 0, "118229133468050546940"],
        [9, 3, 0, "524535774086877839172"],
        [9, 4, 0, "1579079494608033040191"],
        [9, 5, 0, "3417757905312178085232"],
        [9, 6, 0, "5497270828520776104510"],
        [9, 7, 0, "6697435563212327129088"],
        [9, 8, 0, "6241598226138278189808"],
        [9, 9, 0, "4461636629283991601364"],
        [9, 10, 0, "2437405767720493509096"],
        [9, 11, 0, "1007259784349728166784"],
        [9, 12, 0, "309186318013565212800"],
        [9, 13, 0, "68474667075695990784"],
        [9, 14, 0, "10451346829983737856"],
        [9, 15, 0, "1019681936704880640"],
        [9, 16, 0, "55418737825677312"],
        [9, 17, 0, "1213926872186880"],
        [10, 0, 0, "1251870846362330040"],
        [10, 1, 0, "18444080104767754236"],
        [10, 2, 0, "124103604948744879162"],
        [10, 3, 0, "505830843365573160072"],
        [10, 4, 0, "1396583382831192427212"],
        [10, 5, 0, "2766937263157941361650"],
        [10, 6, 0, "4064884275287186176392"],
        [10, 7, 0, "4511785243650914453328"],
        [10, 8, 0, "3818999441319717094794"],
        [10, 9, 0, "2470044964140956117736"],
        [10, 10, 0, "1214885776970359797696"],
        [10, 11, 0, "448980751134209836800"],
        [10, 12, 0, "122101117523786087424"],
        [10, 13, 0, "23637725127572189184"],
        [10, 14, 0, "3091225669476065280"],
        [10, 15, 0, "250421457207066624"],
        [10, 16, 0, "10715668760494080"],
        [10, 17, 0, "166988328468480"],
        [11, 0, 0, "1213495998064673796"],
        [11, 1, 0, "16423654896189311778"],
        [11, 2, 0, "101381749269335455491"],
        [11, 3, 0, "378529610670870698808"],
        [11, 4, 0, "955788882249180919752"],
        [11, 5, 0, "1728540704048257307520"],
        [11, 6, 0, "2312897891695443959040"],
        [11, 7, 0, "2331892771298097132636"],
        [11, 8, 0, "1786675424431166563032"],
        [11, 9, 0, "1041116661850887487872"],
        [11, 10, 0, "458355094467913191168"],
        [11, 11, 0, "150227248252003531776"],
        [11, 12, 0, "35747415737851539456"],
        [11, 13, 0, "5933880661167931392"],
        [11, 14, 0, "644440150673031168"],
        [11, 15, 0, "41049952028983296"],
        [11, 16, 0, "1241486469365760"],
        [11, 17, 0, "10436770529280"],
        [12, 0, 0, "910032732376631856"],
        [12, 1, 0, "11273456599010814024"],
        [12, 2, 0, "63621807516535575420"],
        [12, 3, 0, "216893930679802674450"],
        [12, 4, 0, "499316522666256655272"],
        [12, 5, 0, "821854162924996362660"],
        [12, 6, 0, "998601857641376492166"],
        [12, 7, 0, "911466399646420022376"],
        [12, 8, 0, "629528614979590751904"],
        [12, 9, 0, "328654265011549812864"],
        [12, 10, 0, "128476864175657591808"],
        [12, 11, 0, "36897611951457275904"],
        [12, 12, 0, "7540048699989368832"],
        [12, 13, 0, "1041015657388474368"],
        [12, 14, 0, "89021532402745344"],
        [12, 15, 0, "4010457624477696"],
        [12, 16, 0, "64968896544768"],
        [13, 0, 0, "516989649881923200"],
        [13, 1, 0, "5836476507982723872"],
        [13, 2, 0, "29995194887863286256"],
        [13, 3, 0, "93039522943700168640"],
        [13, 4, 0, "194656511594599390620"],
        [13, 5, 0, "290698287554668209210"],
        [13, 6, 0, "319686459725975159376"],
        [13, 7, 0, "263110839302551413600"],
        [13, 8, 0, "162943114806882271872"],
        [13, 9, 0, "75631323697003026432"],
        [13, 10, 0, "25951508564518785024"],
        [13, 11, 0, "6414136615205830656"],
        [13, 12, 0, "1092922370651750400"],
        [13, 13, 0, "119163517155016704"],
        [13, 14, 0, "7234131046957056"],
        [13, 15, 0, "175516617277440"],
        [14, 0, 0, "214773725719296000"],
        [14, 1, 0, "2198515610196357120"],
        [14, 2, 0, "10245685972878427968"],
        [14, 3, 0, "28811053586050712352"],
        [14, 4, 0, "54602825519514386448"],
        [14, 5, 0, "73742214153530687976"],
        [14, 6, 0, "73117672693833261888"],
        [14, 7, 0, "53989090035102850176"],
        [14, 8, 0, "29761930527658163712"],
        [14, 9, 0, "12147306485971912704"],
        [14, 10, 0, "3595792367820939264"],
        [14, 11, 0, "743369419987845120"],
        [14, 12, 0, "100428083394379776"],
        [14, 13, 0, "7813701018058752"],
        [14, 14, 0, "257494188294144"],
        [15, 0, 0, "61417913610240000"],
        [15, 1, 0, "566914280303923200"],
        [15, 2, 0, "2385382150574415360"],
        [15, 3, 0, "6059415576996933120"],
        [15, 4, 0, "10368359556790631040"],
        [15, 5, 0, "12617021622074052384"],
        [15, 6, 0, "11225852006805134208"],
        [15, 7, 0, "7385316052868287488"],
        [15, 8, 0, "3585761240816830464"],
        [15, 9, 0, "1265489218122301440"],
        [15, 10, 0, "314324392340127744"],
        [15, 11, 0, "51747738392199168"],
        [15, 12, 0, "5019953744314368"],
        [15, 13, 0, "213841172496384"],
        [16, 0, 0, "10775072563200000"],
        [16, 1, 0, "89176241958912000"],
        [16, 2, 0, "337385897624678400"],
        [16, 3, 0, "771602383579392000"],
        [16, 4, 0, "1187996643802368000"],
        [16, 5, 0, "1296900126212198400"],
        [16, 6, 0, "1028755281280204800"],
        [16, 7, 0, "596900497224499200"],
        [16, 8, 0, "251066383958016000"],
        [16, 9, 0, "74519554424832000"],
        [16, 10, 0, "14782401242726400"],
        [16, 11, 0, "1755497417932800"],
        [16, 12, 0, "94175546572800"],
        [17, 0, 0, "870712934400000"],
        [17, 1, 0, "6428763832320000"],
        [17, 2, 0, "21791122993152000"],
        [17, 3, 0, "44729664086016000"],
        [17, 4, 0, "61731716640768000"],
        [17, 5, 0, "60105540796416000"],
        [17, 6, 0, "42100367818752000"],
        [17, 7, 0, "21194657759232000"],
        [17, 8, 0, "7505760485376000"],
        [17, 9, 0, "1777512480768000"],
        [17, 10, 0, "252765536256000"],
        [17, 11, 0, "16307453952000"],
        [0, 1, 1, "15868743229440"],
        [0, 2, 1, "299742927667200"],
        [0, 3, 1, "2613542827806720"],
        [0, 4, 1, "13930993361756160"],
        [0, 5, 1, "50666876805496320"],
        [0, 6, 1, "132867142237071360"],
        [0, 7, 1, "258759749384858880"],
        [0, 8, 1, "379654704415491840"],
        [0, 9, 1, "421012729462834080"],
        [0, 10, 1, "350478220061272320"],
        [0, 11, 1, "215106540773091840"],
        [0, 12, 1, "94131106471526400"],
        [0, 13, 1, "27675610619904000"],
        [0, 14, 1, "4875992432640000"],
        [0, 15, 1, "386983526400000"],
        [1, 0, 1, "15868743229440"],
        [1, 1, 1, "599485855334400"],
        [1, 2, 1, "7970712995819520"],
        [1, 3, 1, "57994067911421952"],
        [1, 4, 1, "271481340031041024"],
        [1, 5, 1, "885106123955159040"],
        [1, 6, 1, "2098876529296403712"],
        [1, 7, 1, "3707261479561430016"],
        [1, 8, 1, "4931484732112352544"],
        [1, 9, 1, "4945375586032985664"],
        [1, 10, 1, "3707196510771634176"],
        [1, 11, 1, "2037571085358452736"],
        [1, 12, 1, "793248542395748352"],
        [1, 13, 1, "205979711922339840"],
        [1, 14, 1, "31809658886553600"],
        [1, 15, 1, "2196346503168000"],
        [2, 0, 1, "299742927667200"],
        [2, 1, 1, "7970712995819520"],
        [2, 2, 1, "88126149099331584"],
        [2, 3, 1, "561621354057188352"],
        [2, 4, 1, "2352754080695678976"],
        [2, 5, 1, "6930456618103288704"],
        [2, 6, 1, "14904647670244194432"],
        [2, 7, 1, "23887167159113537760"],
        [2, 8, 1, "28784310261472397664"],
        [2, 9, 1, "26066904146885882952"],
        [2, 10, 1, "17571925141263668736"],
        [2, 11, 1, "8641750305223113984"],
        [2, 12, 1, "2993888240845940736"],
        [2, 13, 1, "687910042981140480"],
        [2, 14, 1, "93475618187673600"],
        [2, 15, 1, "5646674903040000"],
        [3, 0, 1, "2613542827806720"],
        [3, 1, 1, "57994067911421952"],
        [3, 2, 1, "561638280716633088"],
        [3, 3, 1, "3201272813407223808"],
        [3, 4, 1, "12111107582544915456"],
        [3, 5, 1, "32351364755472917376"],
        [3, 6, 1, "63153817879165992576"],
        [3, 7, 1, "91778947888312522080"],
        [3, 8, 1, "100044038972534491440"],
        [3, 9, 1, "81679147184744556768"],
        [3, 10, 1, "49437085700272495392"],
        [3, 11, 1, "21730459472365652352"],
        [3, 12, 1, "6696254673812510208"],
        [3, 13, 1, "1361610031483385856"],
        [3, 14, 1, "162843985862737920"],
        [3, 15, 1, "8603717153587200"],
        [4, 0, 1, "13930993361756160"],
        [4, 1, 1, "271498266690485760"],
        [4, 2, 1, "2353248715299452928"],
        [4, 3, 1, "12114475778803313664"],
        [4, 4, 1, "41562821118415233024"],
        [4, 5, 1, "100799953429232658528"],
        [4, 6, 1, "178532269011795603744"],
        [4, 7, 1, "234942338996167435776"],
        [4, 8, 1, "231241911343695671040"],
        [4, 9, 1, "169866628803999070272"],
        [4, 10, 1, "92132935155160315776"],
        [4, 11, 1, "36128933124176871648"],
        [4, 12, 1, "9883263219270762240"],
        [4, 13, 1, "1774039633499745792"],
        [4, 14, 1, "186029805642743808"],
        [4, 15, 1, "8543197898735616"],
        [5, 0, 1, "50666876805496320"],
        [5, 1, 1, "885349679777169408"],
        [5, 2, 1, "6935402337227715456"],
        [5, 3, 1, "32385832660193991552"],
        [5, 4, 1, "100898437968842096736"],
        [5, 5, 1, "222091772375162925504"],
        [5, 6, 1, "356407836996205775880"],
        [5, 7, 1, "423888185626170782112"],
        [5, 8, 1, "375867648614387196288"],
        [5, 9, 1, "247819307557667947776"],
        [5, 10, 1, "120128211656539541856"],
        [5, 11, 1, "41893238927252077056"],
        [5, 12, 1, "10131719722835945472"],
        [5, 13, 1, "1595930347383330816"],
        [5, 14, 1, "145418134346661888"],
        [5, 15, 1, "5723612610822144"],
        [6, 0, 1, "132867142237071360"],
        [6, 1, 1, "2100454052162432256"],
        [6, 2, 1, "14930950174910881920"],
        [6, 3, 1, "63324077302746857088"],
        [6, 4, 1, "179084769550726040352"],
        [6, 5, 1, "357267004678409641992"],
        [6, 6, 1, "518431583982581663616"],
        [6, 7, 1, "555915327505122884256"],
        [6, 8, 1, "442879853777218243584"],
        [6, 9, 1, "261267661841519053152"],
        [6, 10, 1, "112756485628788090624"],
        [6, 11, 1, "34794121700349969408"],
        [6, 12, 1, "7386114755164336128"],
        [6, 13, 1, "1010041141306023936"],
        [6, 14, 1, "78647583186616320"],
        [6, 15, 1, "2582994707546112"],
        [7, 0, 1, "258759749384858880"],
        [7, 1, 1, "3713321928920122368"],
        [7, 2, 1, "23974254557477650656"],
        [7, 3, 1, "92291407235054605152"],
        [7, 4, 1, "236561079637042149888"],
        [7, 5, 1, "426816461387672559648"],
        [7, 6, 1, "558634044305343661344"],
        [7, 7, 1, "538526068309751616000"],
        [7, 8, 1, "384167804676276767328"],
        [7, 9, 1, "201939086738856317184"],
        [7, 10, 1, "77166077793888872448"],
        [7, 11, 1, "20904995532784508928"],
        [7, 12, 1, "3849905576952741888"],
        [7, 13, 1, "448843381057880064"],
        [7, 14, 1, "29004409060982784"],
        [7, 15, 1, "755622186319872"],
        [8, 0, 1, "379654704415491840"],
        [8, 1, 1, "4946797246505039136"],
        [8, 2, 1, "28977373160428281696"],
        [8, 3, 1, "101067711046991533872"],
        [8, 4, 1, "234249000066910363392"],
        [8, 5, 1, "381228476128232833152"],
        [8, 6, 1, "448710660797255106048"],
        [8, 7, 1, "387537204953712905568"],
        [8, 8, 1, "246501617745597308928"],
        [8, 9, 1, "114804587529173094912"],
        [8, 10, 1, "38531225955378622464"],
        [8, 11, 1, "9054499237037678592"],
        [8, 12, 1, "1419832051265175552"],
        [8, 13, 1, "136911009491582976"],
        [8, 14, 1, "6965168386867200"],
        [8, 15, 1, "129676873826304"],
        [9, 0, 1, "421012729462834080"],
        [9, 1, 1, "4972027780260836928"],
        [9, 2, 1, "26363521579457530440"],
        [9, 3, 1, "83087674717182723936"],
        [9, 4, 1, "173636294374700159040"],
        [9, 5, 1, "254109044805204531456"],
        [9, 6, 1, "268035314883395817312"],
        [9, 7, 1, "206527363992107271936"],
        [9, 8, 1, "116478850114072558080"],
        [9, 9, 1, "47682390786451513344"],
        [9, 10, 1, "13888404498397298688"],
        [9, 11, 1, "2778518785721794560"],
        [9, 12, 1, "359865387096735744"],
        [9, 13, 1, "27217273271353344"],
        [9, 14, 1, "981309195288576"],
        [9, 15, 1, "9914932002816"],
        [10, 0, 1, "350478220061272320"],
        [10, 1, 1, "3739711066077210624"],
        [10, 2, 1, "17891395327891622016"],
        [10, 3, 1, "50788150844867383968"],
        [10, 4, 1, "95388182060626256256"],
        [10, 5, 1, "125093436727051732320"],
        [10, 6, 1, "117764578321420020480"],
        [10, 7, 1, "80519488658390163456"],
        [10, 8, 1, "39956846992598716416"],
        [10, 9, 1, "14210758893530087424"],
        [10, 10, 1, "3526930900405518336"],
        [10, 11, 1, "582928963140059136"],
        [10, 12, 1, "59158730338467840"],
        [10, 13, 1, "3161082229161984"],
        [10, 14, 1, "61479101399040"],
        [11, 0, 1, "215106540773091840"],
        [11, 1, 1, "2065276578846265344"],
        [11, 2, 1, "8881337490056499456"],
        [11, 3, 1, "22627917329441904000"],
        [11, 4, 1, "38059733448080222688"],
        [11, 5, 1, "44549012283081283584"],
        [11, 6, 1, "37240330372979088384"],
        [11, 7, 1, "22430816065321426944"],
        [11, 8, 1, "9685959338935590912"],
        [11, 9, 1, "2940492831203819520"],
        [11, 10, 1, "603897413708021760"],
        [11, 11, 1, "78292674765914112"],
        [11, 12, 1, "5613531181350912"],
        [11, 13, 1, "161600753369088"],
        [12, 0, 1, "94131106471526400"],
        [12, 1, 1, "809340170722136064"],
        [12, 2, 1, "3115760276765859840"],
        [12, 3, 1, "7098549262436077056"],
        [12, 4, 1, "10651251062716547328"],
        [12, 5, 1, "11074800720601792512"],
        [12, 6, 1, "8165375354200633344"],
        [12, 7, 1, "4287883235838345216"],
        [12, 8, 1, "1584421413975097344"],
        [12, 9, 1, "399163541270298624"],
        [12, 10, 1, "64489783802462208"],
        [12, 11, 1, "5921424065691648"],
        [12, 12, 1, "229066728800256"],
        [13, 0, 1, "27675610619904000"],
        [13, 1, 1, "212016887124295680"],
        [13, 2, 1, "727732647585073152"],
        [13, 3, 1, "1476953189118720000"],
        [13, 4, 1, "1968342976320781824"],
        [13, 5, 1, "1806892629348464640"],
        [13, 6, 1, "1163802823916838912"],
        [13, 7, 1, "524504294184812544"],
        [13, 8, 1, "161442402926985216"],
        [13, 9, 1, "32139750101483520"],
        [13, 10, 1, "3695736376000512"],
        [13, 11, 1, "183974580191232"],
        [14, 0, 1, "4875992432640000"],
        [14, 1, 1, "33119211139891200"],
        [14, 2, 1, "100961775807528960"],
        [14, 3, 1, "181806602188308480"],
        [14, 4, 1, "214045659100569600"],
        [14, 5, 1, "171992527946219520"],
        [14, 6, 1, "95380358310789120"],
        [14, 7, 1, "35963377302896640"],
        [14, 8, 1, "8794902940876800"],
        [14, 9, 1, "1254338781511680"],
        [14, 10, 1, "78805771223040"],
        [15, 0, 1, "386983526400000"],
        [15, 1, 1, "2320181231616000"],
        [15, 2, 1, "6257764889395200"],
        [15, 3, 1, "9953525248819200"],
        [15, 4, 1, "10277321372467200"],
        [15, 5, 1, "7136103628800000"],
        [15, 6, 1, "3327930925056000"],
        [15, 7, 1, "1003265143603200"],
        [15, 8, 1, "176935875379200"],
        [15, 9, 1, "13861335859200"],
        [0, 1, 2, "21158324305920"],
        [0, 2, 2, "313848477204480"],
        [0, 3, 2, "2107212372541440"],
        [0, 4, 2, "8451963290603520"],
        [0, 5, 2, "22507559301242880"],
        [0, 6, 2, "41822195225195520"],
        [0, 7, 2, "55449968702999040"],
        [0, 8, 2, "52695508696197120"],
        [0, 9, 2, "35506476234547200"],
        [0, 10, 2, "16486262517104640"],
        [0, 11, 2, "4990926539980800"],
        [0, 12, 2, "882322440192000"],
        [0, 13, 2, "68797071360000"],
        [1, 0, 2, "21158324305920"],
        [1, 1, 2, "627696954408960"],
        [1, 2, 2, "6452766485544960"],
        [1, 3, 2, "35565416969859072"],
        [1, 4, 2, "123071608140337152"],
        [1, 5, 2, "288116216769014784"],
        [1, 6, 2, "473826796478581248"],
        [1, 7, 2, "556495217191330560"],
        [1, 8, 2, "467301003208528896"],
        [1, 9, 2, "276956400165175296"],
        [1, 10, 2, "112453663868928000"],
        [1, 11, 2, "29574020226023424"],
        [1, 12, 2, "4508409680363520"],
        [1, 13, 2, "300490319462400"],
        [2, 0, 2, "313848477204480"],
        [2, 1, 2, "6452766485544960"],
        [2, 2, 2, "54226907358511104"],
        [2, 3, 2, "257061795960508416"],
        [2, 4, 2, "780611912042830848"],
        [2, 5, 2, "1616525469364748544"],
        [2, 6, 2, "2356547966061344640"],
        [2, 7, 2, "2450367909234391104"],
        [2, 8, 2, "1815902098155489024"],
        [2, 9, 2, "945643888602058752"],
        [2, 10, 2, "335652840785240064"],
        [2, 11, 2, "76726295126360064"],
        [2, 12, 2, "10099470989721600"],
        [2, 13, 2, "576465312153600"],
        [3, 0, 2, "2107212372541440"],
        [3, 1, 2, "35565416969859072"],
        [3, 2, 2, "257078722619953152"],
        [3, 3, 2, "1068809749442316288"],
        [3, 4, 2, "2870030007589616640"],
        [3, 5, 2, "5269560164039387520"],
        [3, 6, 2, "6807573540512522496"],
        [3, 7, 2, "6257783723346326016"],
        [3, 8, 2, "4084769941911932544"],
        [3, 9, 2, "1865175901798265856"],
        [3, 10, 2, "577381940727533568"],
        [3, 11, 2, "114351106398437376"],
        [3, 12, 2, "12929753433931776"],
        [3, 13, 2, "626438386483200"],
        [4, 0, 2, "8451963290603520"],
        [4, 1, 2, "123088534799781888"],
        [4, 2, 2, "780969252631108608"],
        [4, 3, 2, "2871747645581048832"],
        [4, 4, 2, "6838589896595126784"],
        [4, 5, 2, "11132684905225756608"],
        [4, 6, 2, "12725809329553843968"],
        [4, 7, 2, "10316996564510380032"],
        [4, 8, 2, "5913702885996721152"],
        [4, 9, 2, "2358311695140114432"],
        [4, 10, 2, "633110334033051648"],
        [4, 11, 2, "107708748392890368"],
        [4, 12, 2, "10320065753776128"],
        [4, 13, 2, "415137269809152"],
        [5, 0, 2, "22507559301242880"],
        [5, 1, 2, "288291125583277056"],
        [5, 2, 2, "1619027532638781696"],
        [5, 3, 2, "5281527990697310592"],
        [5, 4, 2, "11155411141782759360"],
        [5, 5, 2, "16077658148021376000"],
        [5, 6, 2, "16220663026693501824"],
        [5, 7, 2, "11557162126155073536"],
        [5, 8, 2, "5789416225899515904"],
        [5, 9, 2, "2002521133880967168"],
        [5, 10, 2, "461393218765651968"],
        [5, 11, 2, "66334983216168960"],
        [5, 12, 2, "5244668647833600"],
        [5, 13, 2, "167351622303744"],
        [6, 0, 2, "41822195225195520"],
        [6, 1, 2, "474611221761182208"],
        [6, 2, 2, "2365508784149129088"],
        [6, 3, 2, "6846192008465654016"],
        [6, 4, 2, "12806503866363605760"],
        [6, 5, 2, "16298489031594240384"],
        [6, 6, 2, "14460040506288379392"],
        [6, 7, 2, "9008616684462243840"],
        [6, 8, 2, "3914810003700891648"],
        [6, 9, 2, "1161404376844271616"],
        [6, 10, 2, "225644853945434112"],
        [6, 11, 2, "26634257671127040"],
        [6, 12, 2, "1652266308206592"],
        [6, 13, 2, "37876779712512"],
        [7, 0, 2, "55449968702999040"],
        [7, 1, 2, "558489817357689600"],
        [7, 2, 2, "2469412587284467776"],
        [7, 3, 2, "6330024563389797888"],
        [7, 4, 2, "10459271117268347904"],
        [7, 5, 2, "11711881252454694912"],
        [7, 6, 2, "9091429028606287872"],
        [7, 7, 2, "4916009367913365504"],
        [7, 8, 2, "1832348225087078400"],
        [7, 9, 2, "457921536800587776"],
        [7, 10, 2, "72826162784501760"],
        [7, 11, 2, "6699440010166272"],
        [7, 12, 2, "294171973779456"],
        [7, 13, 2, "3696356229120"],
        [8, 0, 2, "52695508696197120"],
        [8, 1, 2, "470453449862476800"],
        [8, 2, 2, "1841449379981605632"],
        [8, 3, 2, "4169213186779202688"],
        [8, 4, 2, "6063490339943851008"],
        [8, 5, 2, "5945075787341869056"],
        [8, 6, 2, "4009293206431875072"],
        [8, 7, 2, "1861068119973691392"],
        [8, 8, 2, "584524960026329088"],
        [8, 9, 2, "119467064863752192"],
        [8, 10, 2, "14759496177942528"],
        [8, 11, 2, "953692069036032"],
        [8, 12, 2, "22615720722432"],
        [9, 0, 2, "35506476234547200"],
        [9, 1, 2, "280149844337639424"],
        [9, 2, 2, "967702887316316160"],
        [9, 3, 2, "1928320174275259392"],
        [9, 4, 2, "2457210006919434240"],
        [9, 5, 2, "2095692404930150400"],
        [9, 6, 2, "1215243536969170944"],
        [9, 7, 2, "476120513442742272"],
        [9, 8, 2, "122430849889075200"],
        [9, 9, 2, "19432361435332608"],
        [9, 10, 2, "1681008139173888"],
        [9, 11, 2, "58157816610816"],
        [10, 0, 2, "16486262517104640"],
        [10, 1, 2, "114515457919893504"],
        [10, 2, 2, "347791421747404800"],
        [10, 3, 2, "607340283556147200"],
        [10, 4, 2, "674048556430442496"],
        [10, 5, 2, "495389112801361920"],
        [10, 6, 2, "243152847411609600"],
        [10, 7, 2, "78234043834957824"],
        [10, 8, 2, "15662633780772864"],
        [10, 9, 2, "1742234475036672"],
        [10, 10, 2, "80466413617152"],
        [11, 0, 2, "4990926539980800"],
        [11, 1, 2, "30388450276343808"],
        [11, 2, 2, "80806707476250624"],
        [11, 3, 2, "123000428788236288"],
        [11, 4, 2, "117910828733497344"],
        [11, 5, 2, "73625391583985664"],
        [11, 6, 2, "29823127518707712"],
        [11, 7, 2, "7512250172571648"],
        [11, 8, 2, "1059494830276608"],
        [11, 9, 2, "63115282612224"],
        [12, 0, 2, "882322440192000"],
        [12, 1, 2, "4686731689328640"],
        [12, 2, 2, "10857484001673216"],
        [12, 3, 2, "14303232499286016"],
        [12, 4, 2, "11698919462928384"],
        [12, 5, 2, "6067508913635328"],
        [12, 6, 2, "1940776198078464"],
        [12, 7, 2, "347972982276096"],
        [12, 8, 2, "26562124578816"],
        [13, 0, 2, "68797071360000"],
        [13, 1, 2, "317001616588800"],
        [13, 2, 2, "635676658237440"],
        [13, 3, 2, "717478570229760"],
        [13, 4, 2, "491181079265280"],
        [13, 5, 2, "203521555169280"],
        [13, 6, 2, "47101362831360"],
        [13, 7, 2, "4674803466240"],
        [0, 1, 3, "14105549537280"],
        [0, 2, 3, "152026478346240"],
        [0, 3, 3, "718468777820160"],
        [0, 4, 3, "1952694687744000"],
        [0, 5, 3, "3365779680645120"],
        [0, 6, 3, "3828776311848960"],
        [0, 7, 3, "2900918810050560"],
        [0, 8, 3, "1442319134883840"],
        [0, 9, 3, "450242433515520"],
        [0, 10, 3, "79804602777600"],
        [0, 11, 3, "6115295232000"],
        [1, 0, 3, "14105549537280"],
        [1, 1, 3, "304052956692480"],
        [1, 2, 3, "2214614812999680"],
        [1, 3, 3, "8365158773932032"],
        [1, 4, 3, "19055895882854400"],
        [1, 5, 3, "27989298585538560"],
        [1, 6, 3, "27262840876204032"],
        [1, 7, 3, "17678132291764224"],
        [1, 8, 3, "7496691438845952"],
        [1, 9, 3, "1983873627979776"],
        [1, 10, 3, "295225050267648"],
        [1, 11, 3, "18712803409920"],
        [2, 0, 3, "152026478346240"],
        [2, 1, 3, "2214614812999680"],
        [2, 2, 3, "12824928172376064"],
        [2, 3, 3, "40453375067504640"],
        [2, 4, 3, "78382404910891008"],
        [2, 5, 3, "98559276632704512"],
        [2, 6, 3, "82257863000739840"],
        [2, 7, 3, "45600892534628352"],
        [2, 8, 3, "16453963151179776"],
        [2, 9, 3, "3676266772955136"],
        [2, 10, 3, "456414804836352"],
        [2, 11, 3, "23706111836160"],
        [3, 0, 3, "718468777820160"],
        [3, 1, 3, "8365158773932032"],
        [3, 2, 3, "40460898027257856"],
        [3, 3, 3, "108490574801756160"],
        [3, 4, 3, "179901675525049344"],
        [3, 5, 3, "193849617635813376"],
        [3, 6, 3, "138367309487284224"],
        [3, 7, 3, "65289269235548160"],
        [3, 8, 3, "19889153505755136"],
        [3, 9, 3, "3703203930046464"],
        [3, 10, 3, "375262392877056"],
        [3, 11, 3, "15372275154944"],
        [4, 0, 3, "1952694687744000"],
        [4, 1, 3, "19063418842607616"],
        [4, 2, 3, "78480203387682816"],
        [4, 3, 3, "180178956961385472"],
        [4, 4, 3, "256104519236481024"],
        [4, 5, 3, "236030824500240384"],
        [4, 6, 3, "143345018072530944"],
        [4, 7, 3, "57030482849955840"],
        [4, 8, 3, "14434770122440704"],
        [4, 9, 3, "2180027573600256"],
        [4, 10, 3, "171978929471488"],
        [4, 11, 3, "5074168315904"],
        [5, 0, 3, "3365779680645120"],
        [5, 1, 3, "28036526055100416"],
        [5, 2, 3, "98956437825848832"],
        [5, 3, 3, "194916038297831424"],
        [5, 4, 3, "237110110877491200"],
        [5, 5, 3, "185960967118848000"],
        [5, 6, 3, "95164527232548864"],
        [5, 7, 3, "31392681316319232"],
        [5, 8, 3, "6414694537494528"],
        [5, 9, 3, "746590583128064"],
        [5, 10, 3, "41420698157056"],
        [5, 11, 3, "675786260480"],
        [6, 0, 3, "3828776311848960"],
        [6, 1, 3, "27382720633012224"],
        [6, 2, 3, "83024750351167488"],
        [6, 3, 3, "140137386111442944"],
        [6, 4, 3, "145235450881179648"],
        [6, 5, 3, "96045580522487808"],
        [6, 6, 3, "40740860341518336"],
        [6, 7, 3, "10827215010791424"],
        [6, 8, 3, "1695595928485888"],
        [6, 9, 3, "137039689285632"],
        [6, 10, 3, "4078876753920"],
        [7, 0, 3, "2900918810050560"],
        [7, 1, 3, "17836248600870912"],
        [7, 2, 3, "46408628629905408"],
        [7, 3, 3, "66861522022957056"],
        [7, 4, 3, "58549303988453376"],
        [7, 5, 3, "32149909277245440"],
        [7, 6, 3, "10994473997697024"],
        [7, 7, 3, "2236216682479616"],
        [7, 8, 3, "241829341560832"],
        [7, 9, 3, "10330067435520"],
        [8, 0, 3, "1442319134883840"],
        [8, 1, 3, "7613637287215104"],
        [8, 2, 3, "16941152542261248"],
        [8, 3, 3, "20682650405044224"],
        [8, 4, 3, "15093252882432000"],
        [8, 5, 3, "6706014292279296"],
        [8, 6, 3, "1759817098067968"],
        [8, 7, 3, "247222746742784"],
        [8, 8, 3, "14056891088896"],
        [9, 0, 3, "450242433515520"],
        [9, 1, 3, "2032747067473920"],
        [9, 2, 3, "3843340460752896"],
        [9, 3, 3, "3928654990540800"],
        [9, 4, 3, "2334866622382080"],
        [9, 5, 3, "801812454047744"],
        [9, 6, 3, "146270916182016"],
        [9, 7, 3, "10842242285568"],
        [10, 0, 3, "79804602777600"],
        [10, 1, 3, "306012431056896"],
        [10, 2, 3, "486509701496832"],
        [10, 3, 3, "408340024786944"],
        [10, 4, 3, "189876662173696"],
        [10, 5, 3, "45997522681856"],
        [10, 6, 3, "4494414839808"],
        [11, 0, 3, "6115295232000"],
        [11, 1, 3, "19691250647040"],
        [11, 2, 3, "25895387529216"],
        [11, 3, 3, "17276623388672"],
        [11, 4, 3, "5813171126272"],
        [11, 5, 3, "782086701056"],
        [0, 1, 4, "4701849845760"],
        [0, 2, 4, "31606879518720"],
        [0, 3, 4, "88043589550080"],
        [0, 4, 4, "132122625638400"],
        [0, 5, 4, "117012352204800"],
        [0, 6, 4, "63030857564160"],
        [0, 7, 4, "20318068408320"],
        [0, 8, 4, "3608024186880"],
        [0, 9, 4, "271790899200"],
        [1, 0, 4, "4701849845760"],
        [1, 1, 4, "63213759037440"],
        [1, 2, 4, "274463228805120"],
        [1, 3, 4, "583781902589952"],
        [1, 4, 4, "702391081402368"],
        [1, 5, 4, "507900526460928"],
        [1, 6, 4, "224041796370432"],
        [1, 7, 4, "58621729701888"],
        [1, 8, 4, "8271276539904"],
        [1, 9, 4, "476238053376"],
        [2, 0, 4, "31606879518720"],
        [2, 1, 4, "274463228805120"],
        [2, 2, 4, "903318553903104"],
        [2, 3, 4, "1531805420519424"],
        [2, 4, 4, "1498531151609856"],
        [2, 5, 4, "884966569279488"],
        [2, 6, 4, "316507296890880"],
        [2, 7, 4, "65843836747776"],
        [2, 8, 4, "7122431508480"],
        [2, 9, 4, "294473695232"],
        [3, 0, 4, "88043589550080"],
        [3, 1, 4, "583781902589952"],
        [3, 2, 4, "1533059247144960"],
        [3, 3, 4, "2110039589781504"],
        [3, 4, 4, "1680780160401408"],
        [3, 5, 4, "801419632312320"],
        [3, 6, 4, "226349046300672"],
        [3, 7, 4, "35601889886208"],
        [3, 8, 4, "2666235166720"],
        [3, 9, 4, "60666413056"],
        [4, 0, 4, "132122625638400"],
        [4, 1, 4, "703644908027904"],
        [4, 2, 4, "1504660970668032"],
        [4, 3, 4, "1687219566280704"],
        [4, 4, 4, "1083580883140608"],
        [4, 5, 4, "406528293076992"],
        [4, 6, 4, "86148353359872"],
        [4, 7, 4, "9223039614976"],
        [4, 8, 4, "363461607424"],
        [5, 0, 4, "117012352204800"],
        [5, 1, 4, "510686807851008"],
        [5, 2, 4, "893882669727744"],
        [5, 3, 4, "810115582132224"],
        [5, 4, 4, "409512557150208"],
        [5, 5, 4, "115015868743680"],
        [5, 6, 4, "16476568289280"],
        [5, 7, 4, "912143679488"],
        [6, 0, 4, "63030857564160"],
        [6, 1, 4, "226518490939392"],
        [6, 2, 4, "322451363856384"],
        [6, 3, 4, "231094515400704"],
        [6, 4, 4, "87692125667328"],
        [6, 5, 4, "16650514464768"],
        [6, 6, 4, "1227286904832"],
        [7, 0, 4, "20318068408320"],
        [7, 1, 4, "59722482843648"],
        [7, 2, 4, "67849653583872"],
        [7, 3, 4, "36819513114624"],
        [7, 4, 4, "9512949907456"],
        [7, 5, 4, "933618515968"],
        [8, 0, 4, "3608024186880"],
        [8, 1, 4, "8515888349184"],
        [8, 2, 4, "7448580587520"],
        [8, 3, 4, "2801526636544"],
        [8, 4, 4, "380641476608"],
        [9, 0, 4, "271790899200"],
        [9, 1, 4, "497981325312"],
        [9, 2, 4, "313801048064"],
        [9, 3, 4, "64961380352"],
        [0, 1, 5, "626913312768"],
        [0, 2, 5, "1671768834048"],
        [0, 3, 5, "1857520926720"],
        [0, 4, 5, "1100753141760"],
        [0, 5, 5, "366917713920"],
        [0, 6, 5, "65229815808"],
        [0, 7, 5, "4831838208"],
        [1, 0, 5, "626913312768"],
        [1, 1, 5, "3343537668096"],
        [1, 2, 5, "5696397508608"],
        [1, 3, 5, "4678200852480"],
        [1, 4, 5, "2079200378880"],
        [1, 5, 5, "500095254528"],
        [1, 6, 5, "57982058496"],
        [1, 7, 5, "2147483648"],
        [2, 0, 5, "1671768834048"],
        [2, 1, 5, "5696397508608"],
        [2, 2, 5, "7154895421440"],
        [2, 3, 5, "4403012567040"],
        [2, 4, 5, "1413312675840"],
        [2, 5, 5, "222264557568"],
        [2, 6, 5, "12884901888"],
        [3, 0, 5, "1857520926720"],
        [3, 1, 5, "4678200852480"],
        [3, 2, 5, "4403012567040"],
        [3, 3, 5, "1956894474240"],
        [3, 4, 5, "410706247680"],
        [3, 5, 5, "32212254720"],
        [4, 0, 5, "1100753141760"],
        [4, 1, 5, "2079200378880"],
        [4, 2, 5, "1413312675840"],
        [4, 3, 5, "410706247680"],
        [4, 4, 5, "42949672960"],
        [5, 0, 5, "366917713920"],
        [5, 1, 5, "500095254528"],
        [5, 2, 5, "222264557568"],
        [5, 3, 5, "32212254720"],
        [6, 0, 5, "65229815808"],
        [6, 1, 5, "57982058496"],
        [6, 2, 5, "12884901888"],
        [7, 0, 5, "4831838208"],
        [7, 1, 5, "2147483648"]
      ]
    }
  ]
}


==> supplementary/general_energy_certificate.json <==
{
  "format": "M-section-6-energy-certificate-v1",
  "provenance": "Reconstructed from M Section 6 via ChatGPT on 2026-10-06; not an original attachment.",
  "variables": [
    "m_1",
    "m_2",
    "Z"
  ],
  "term_encoding": [
    "power_m_1",
    "power_m_2",
    "power_Z",
    "integer_coefficient_decimal_string"
  ],
  "normalization": "det(B) = -sigma*tau*2^27*3^18*(m_1+m_2)^9*(4*(m_1+m_2)+9)^4*G*C",
  "definitions": {
    "M": "m_1+m_2+9/4",
    "e_2(S_5)": "m_1*m_2+9*(m_1+m_2)/4+3/2",
    "Z": "U^3-e_2(S_5)^3/M",
    "G": "(-sigma*m_1+tau*m_2-4*m_1*m_2)^2+4*sigma*tau*m_1*m_2"
  },
  "cases": [
    {
      "sigma": 1,
      "tau": 1,
      "monomial_count": 952,
      "counts_by_Z_degree": [
        302,
        234,
        174,
        122,
        78,
        42
      ],
      "degrees": [
        17,
        17,
        5
      ],
      "minimum_coefficient": "2147483648",
      "maximum_coefficient": "7862071021113424351392",
      "sha256_terms": "4ef898a81f3af94ff96574a08ff28b609dd1ce4cf7051edac9cc14dc95bbb588",
      "terms": [
        [0, 1, 0, "4760622968832"],
        [0, 2, 0, "109229849229312"],
        [0, 3, 0, "1172303406074880"],
        [0, 4, 0, "7809405261788160"],
        [0, 5, 0, "36128224450978560"],
        [0, 6, 0, "123027242099025024"],
        [0, 7, 0, "318851211462156864"],
        [0, 8, 0, "641233263291036480"],
        [0, 9, 0, "1010700743078491920"],
        [0, 10, 0, "1251870846362330040"],
        [0, 11, 0, "1213495998064673796"],
        [0, 12, 0, "910032732376631856"],
        [0, 13, 0, "516989649881923200"],
        [0, 14, 0, "214773725719296000"],
        [0, 15, 0, "61417913610240000"],
        [0, 16, 0, "10775072563200000"],
        [0, 17, 0, "870712934400000"],
        [1, 0, 0, "4760622968832"],
        [1, 1, 0, "218459698458624"],
        [1, 2, 0, "3565456817882112"],
        [1, 3, 0, "32281453752832512"],
        [1, 4, 0, "191090821911005952"],
        [1, 5, 0, "802748886123672576"],
        [1, 6, 0, "2507458376231944128"],
        [1, 7, 0, "5988621079797779808"],
        [1, 8, 0, "11115973865783745936"],
        [1, 9, 0, "16165977509916906048"],
        [1, 10, 0, "18444080104767754236"],
        [1, 11, 0, "16423654896189311778"],
        [1, 12, 0, "11273456599010814024"],
        [1, 13, 0, "5836476507982723872"],
        [1, 14, 0, "2198515610196357120"],
        [1, 15, 0, "566914280303923200"],
        [1, 16, 0, "89176241958912000"],
        [1, 17, 0, "6428763832320000"],
        [2, 0, 0, "109229849229312"],
        [2, 1, 0, "3565456817882112"],
        [2, 2, 0, "48944096982088704"],
        [2, 3, 0, "392858148960059904"],
        [2, 4, 0, "2108300522018576256"],
        [2, 5, 0, "8115649460569478016"],
        [2, 6, 0, "23348049594000525216"],
        [2, 7, 0, "51464150416861166592"],
        [2, 8, 0, "88175586607047087408"],
        [2, 9, 0, "118229133468050546940"],
        [2, 10, 0, "124103604948744879162"],
        [2, 11, 0, "101381749269335455491"],
        [2, 12, 0, "63621807516535575420"],
        [2, 13, 0, "29995194887863286256"],
        [2, 14, 0, "10245685972878427968"],
        [2, 15, 0, "2385382150574415360"],
        [2, 16, 0, "337385897624678400"],
        [2, 17, 0, "21791122993152000"],
        [3, 0, 0, "1172303406074880"],
        [3, 1, 0, "32281453752832512"],
        [3, 2, 0, "392851801462768128"],
        [3, 3, 0, "2857034685068144640"],
        [3, 4, 0, "14041150375946741568"],
        [3, 5, 0, "49760180427397572288"],
        [3, 6, 0, "132097386977441543232"],
        [3, 7, 0, "268798325788501258680"],
        [3, 8, 0, "424816883801881275348"],
        [3, 9, 0, "524535774086877839172"],
        [3, 10, 0, "505830843365573160072"],
        [3, 11, 0, "378529610670870698808"],
        [3, 12, 0, "216893930679802674450"],
        [3, 13, 0, "93039522943700168640"],
        [3, 14, 0, "28811053586050712352"],
        [3, 15, 0, "6059415576996933120"],
        [3, 16, 0, "771602383579392000"],
        [3, 17, 0, "44729664086016000"],
        [4, 0, 0, "7809405261788160"],
        [4, 1, 0, "191084474413714176"],
        [4, 2, 0, "2108063548786349952"],
        [4, 3, 0, "14039059541684496192"],
        [4, 4, 0, "63507401064942480000"],
        [4, 5, 0, "207642182734484604576"],
        [4, 6, 0, "508855785829396870968"],
        [4, 7, 0, "955301615805861729864"],
        [4, 8, 0, "1390959134800968575844"],
        [4, 9, 0, "1579079494608033040191"],
        [4, 10, 0, "1396583382831192427212"],
        [4, 11, 0, "955788882249180919752"],
        [4, 12, 0, "499316522666256655272"],
        [4, 13, 0, "194656511594599390620"],
        [4, 14, 0, "54602825519514386448"],
        [4, 15, 0, "10368359556790631040"],
        [4, 16, 0, "1187996643802368000"],
        [4, 17, 0, "61731716640768000"],
        [5, 0, 0, "36128224450978560"],
        [5, 1, 0, "802631810062513152"],
        [5, 2, 0, "8112565242981069696"],
        [5, 3, 0, "49731851033807940288"],
        [5, 4, 0, "207533376808445370528"],
        [5, 5, 0, "626325593929880403024"],
        [5, 6, 0, "1416079758774141280872"],
        [5, 7, 0, "2449614882771426761658"],
        [5, 8, 0, "3280556614738416029901"],
        [5, 9, 0, "3417757905312178085232"],
        [5, 10, 0, "2766937263157941361650"],
        [5, 11, 0, "1728540704048257307520"],
        [5, 12, 0, "821854162924996362660"],
        [5, 13, 0, "290698287554668209210"],
        [5, 14, 0, "73742214153530687976"],
        [5, 15, 0, "12617021622074052384"],
        [5, 16, 0, "1296900126212198400"],
        [5, 17, 0, "60105540796416000"],
        [6, 0, 0, "123027242099025024"],
        [6, 1, 0, "2506464992905781184"],
        [6, 2, 0, "23326199524729328544"],
        [6, 3, 0, "131907485212950007872"],
        [6, 4, 0, "508010742784088062776"],
        [6, 5, 0, "1414233187933556393064"],
        [6, 6, 0, "2946003327505807634340"],
        [6, 7, 0, "4687453346822705066913"],
        [6, 8, 0, "5762127755074321234152"],
        [6, 9, 0, "5497270828520776104510"],
        [6, 10, 0, "4064884275287186176392"],
        [6, 11, 0, "2312897891695443959040"],
        [6, 12, 0, "998601857641376492166"],
        [6, 13, 0, "319686459725975159376"],
        [6, 14, 0, "73117672693833261888"],
        [6, 15, 0, "11225852006805134208"],
        [6, 16, 0, "1028755281280204800"],
        [6, 17, 0, "42100367818752000"],
        [7, 0, 0, "318851211462156864"],
        [7, 1, 0, "5983490186153594208"],
        [7, 2, 0, "51365068224861860352"],
        [7, 3, 0, "267999546311768102328"],
        [7, 4, 0, "951766990907092081992"],
        [7, 5, 0, "2440429392558442666554"],
        [7, 6, 0, "4674850235414477696673"],
        [7, 7, 0, "6826749698626979900832"],
        [7, 8, 0, "7684869049286445816030"],
        [7, 9, 0, "6697435563212327129088"],
        [7, 10, 0, "4511785243650914453328"],
        [7, 11, 0, "2331892771298097132636"],
        [7, 12, 0, "911466399646420022376"],
        [7, 13, 0, "263110839302551413600"],
        [7, 14, 0, "53989090035102850176"],
        [7, 15, 0, "7385316052868287488"],
        [7, 16, 0, "596900497224499200"],
        [7, 17, 0, "21194657759232000"],
        [8, 0, 0, "641233263291036480"],
        [8, 1, 0, "11097987512236741008"],
        [8, 2, 0, "87864510384591509808"],
        [8, 3, 0, "422507071745417557332"],
        [8, 4, 0, "1381236295544201863908"],
        [8, 5, 0, "3255082786103484457773"],
        [8, 6, 0, "5720249573724344003784"],
        [8, 7, 0, "7647105849914694104838"],
        [8, 8, 0, "7862071021113424351392"],
        [8, 9, 0, "6241598226138278189808"],
        [8, 10, 0, "3818999441319717094794"],
        [8, 11, 0, "1786675424431166563032"],
        [8, 12, 0, "629528614979590751904"],
        [8, 13, 0, "162943114806882271872"],
        [8, 14, 0, "29761930527658163712"],
        [8, 15, 0, "3585761240816830464"],
        [8, 16, 0, "251066383958016000"],
        [8, 17, 0, "7505760485376000"],
        [9, 0, 0, "1010700743078491920"],
        [9, 1, 0, "16120824587931857472"],
        [9, 2, 0, "117523937654604395388"],
        [9, 3, 0, "519733976205306096324"],
        [9, 4, 0, "1560222644155115793183"],
        [9, 5, 0, "3370434777571779333648"],
        [9, 6, 0, "5418552692881436841846"],
        [9, 7, 0, "6612236048613791753856"],
        [9, 8, 0, "6189946540729869964752"],
        [9, 9, 0, "4461636629283991601364"],
        [9, 10, 0, "2470044964140956117736"],
        [9, 11, 0, "1041116661850887487872"],
        [9, 12, 0, "328654265011549812864"],
        [9, 13, 0, "75631323697003026432"],
        [9, 14, 0, "12147306485971912704"],
        [9, 15, 0, "1265489218122301440"],
        [9, 16, 0, "74519554424832000"],
        [9, 17, 0, "1777512480768000"],
        [10, 0, 0, "1251870846362330040"],
        [10, 1, 0, "18360644170340498940"],
        [10, 2, 0, "122923900011862370106"],
        [10, 3, 0, "498494096304592400424"],
        [10, 4, 0, "1370004622965616918716"],
        [10, 5, 0, "2704523181029052365898"],
        [10, 6, 0, "3965297988146649923592"],
        [10, 7, 0, "4402667544506526048624"],
        [10, 8, 0, "3739620756655178562186"],
        [10, 9, 0, "2437405767720493509096"],
        [10, 10, 0, "1214885776970359797696"],
        [10, 11, 0, "458355094467913191168"],
        [10, 12, 0, "128476864175657591808"],
        [10, 13, 0, "25951508564518785024"],
        [10, 14, 0, "3595792367820939264"],
        [10, 15, 0, "314324392340127744"],
        [10, 16, 0, "14782401242726400"],
        [10, 17, 0, "252765536256000"],
        [11, 0, 0, "1213495998064673796"],
        [11, 1, 0, "16308875651946339618"],
        [11, 2, 0, "99913754202730581987"],
        [11, 3, 0, "370227276541484670888"],
        [11, 4, 0, "928264004600324400504"],
        [11, 5, 0, "1668867283128541972320"],
        [11, 6, 0, "2223785587439120446368"],
        [11, 7, 0, "2238265427887461376476"],
        [11, 8, 0, "1717821491348093111064"],
        [11, 9, 0, "1007259784349728166784"],
        [11, 10, 0, "448980751134209836800"],
        [11, 11, 0, "150227248252003531776"],
        [11, 12, 0, "36897611951457275904"],
        [11, 13, 0, "6414136615205830656"],
        [11, 14, 0, "743369419987845120"],
        [11, 15, 0, "51747738392199168"],
        [11, 16, 0, "1755497417932800"],
        [11, 17, 0, "16307453952000"],
        [12, 0, 0, "910032732376631856"],
        [12, 1, 0, "11156064504667001352"],
        [12, 2, 0, "62267862236888082060"],
        [12, 3, 0, "209964117672541165626"],
        [12, 4, 0, "478427987927346139368"],
        [12, 5, 0, "780422208795459653220"],
        [12, 6, 0, "941506570391055040710"],
        [12, 7, 0, "855395542261886806440"],
        [12, 8, 0, "590115478077253243296"],
        [12, 9, 0, "309186318013565212800"],
        [12, 10, 0, "122101117523786087424"],
        [12, 11, 0, "35747415737851539456"],
        [12, 12, 0, "7540048699989368832"],
        [12, 13, 0, "1092922370651750400"],
        [12, 14, 0, "100428083394379776"],
        [12, 15, 0, "5019953744314368"],
        [12, 16, 0, "94175546572800"],
        [13, 0, 0, "516989649881923200"],
        [13, 1, 0, "5748459484111020576"],
        [13, 2, 0, "29084145170389510320"],
        [13, 3, 0, "88841717959194844704"],
        [13, 4, 0, "183217498063204186620"],
        [13, 5, 0, "270082861861354929018"],
        [13, 6, 0, "293724648346776559920"],
        [13, 7, 0, "239651006098871432160"],
        [13, 8, 0, "147622115348350651008"],
        [13, 9, 0, "68474667075695990784"],
        [13, 10, 0, "23637725127572189184"],
        [13, 11, 0, "5933880661167931392"],
        [13, 12, 0, "1041015657388474368"],
        [13, 13, 0, "119163517155016704"],
        [13, 14, 0, "7813701018058752"],
        [13, 15, 0, "213841172496384"],
        [14, 0, 0, "214773725719296000"],
        [14, 1, 0, "2151591671163432960"],
        [14, 2, 0, "9812474624719967040"],
        [14, 3, 0, "27023865889651829280"],
        [14, 4, 0, "50222651390005848912"],
        [14, 5, 0, "66611719202845408200"],
        [14, 6, 0, "64978155374775634368"],
        [14, 7, 0, "47304981476797129344"],
        [14, 8, 0, "25786627502501131776"],
        [14, 9, 0, "10451346829983737856"],
        [14, 10, 0, "3091225669476065280"],
        [14, 11, 0, "644440150673031168"],
        [14, 12, 0, "89021532402745344"],
        [14, 13, 0, "7234131046957056"],
        [14, 14, 0, "257494188294144"],
        [15, 0, 0, "61417913610240000"],
        [15, 1, 0, "550116921729945600"],
        [15, 2, 0, "2248050128458636800"],
        [15, 3, 0, "5554792919034339840"],
        [15, 4, 0, "9261150741665587584"],
        [15, 5, 0, "10998251146903404960"],
        [15, 6, 0, "9564857275211084160"],
        [15, 7, 0, "6161259408177871872"],
        [15, 8, 0, "2935421118046070784"],
        [15, 9, 0, "1019681936704880640"],
        [15, 10, 0, "250421457207066624"],
        [15, 11, 0, "41049952028983296"],
        [15, 12, 0, "4010457624477696"],
        [15, 13, 0, "175516617277440"],
        [16, 0, 0, "10775072563200000"],
        [16, 1, 0, "85571490410496000"],
        [16, 2, 0, "311476963548672000"],
        [16, 3, 0, "687174139251763200"],
        [16, 4, 0, "1022890169279619072"],
        [16, 5, 0, "1081534698030366720"],
        [16, 6, 0, "832151314506055680"],
        [16, 7, 0, "468919127635918848"],
        [16, 8, 0, "191783921768202240"],
        [16, 9, 0, "55418737825677312"],
        [16, 10, 0, "10715668760494080"],
        [16, 11, 0, "1241486469365760"],
        [16, 12, 0, "64968896544768"],
        [17, 0, 0, "870712934400000"],
        [17, 1, 0, "6080478658560000"],
        [17, 2, 0, "19602731151360000"],
        [17, 3, 0, "38423928766464000"],
        [17, 4, 0, "50794909209722880"],
        [17, 5, 0, "47489525250785280"],
        [17, 6, 0, "32003572031815680"],
        [17, 7, 0, "15526123064524800"],
        [17, 8, 0, "5305630143283200"],
        [17, 9, 0, "1213926872186880"],
        [17, 10, 0, "166988328468480"],
        [17, 11, 0, "10436770529280"],
        [0, 1, 1, "15868743229440"],
        [0, 2, 1, "299742927667200"],
        [0, 3, 1, "2613542827806720"],
        [0, 4, 1, "13930993361756160"],
        [0, 5, 1, "50666876805496320"],
        [0, 6, 1, "132867142237071360"],
        [0, 7, 1, "258759749384858880"],
        [0, 8, 1, "379654704415491840"],
        [0, 9, 1, "421012729462834080"],
        [0, 10, 1, "350478220061272320"],
        [0, 11, 1, "215106540773091840"],
        [0, 12, 1, "94131106471526400"],
        [0, 13, 1, "27675610619904000"],
        [0, 14, 1, "4875992432640000"],
        [0, 15, 1, "386983526400000"],
        [1, 0, 1, "15868743229440"],
        [1, 1, 1, "599485855334400"],
        [1, 2, 1, "7970712995819520"],
        [1, 3, 1, "57994067911421952"],
        [1, 4, 1, "271498266690485760"],
        [1, 5, 1, "885349679777169408"],
        [1, 6, 1, "2100454052162432256"],
        [1, 7, 1, "3713321928920122368"],
        [1, 8, 1, "4946797246505039136"],
        [1, 9, 1, "4972027780260836928"],
        [1, 10, 1, "3739711066077210624"],
        [1, 11, 1, "2065276578846265344"],
        [1, 12, 1, "809340170722136064"],
        [1, 13, 1, "212016887124295680"],
        [1, 14, 1, "33119211139891200"],
        [1, 15, 1, "2320181231616000"],
        [2, 0, 1, "299742927667200"],
        [2, 1, 1, "7970712995819520"],
        [2, 2, 1, "88126149099331584"],
        [2, 3, 1, "561638280716633088"],
        [2, 4, 1, "2353248715299452928"],
        [2, 5, 1, "6935402337227715456"],
        [2, 6, 1, "14930950174910881920"],
        [2, 7, 1, "23974254557477650656"],
        [2, 8, 1, "28977373160428281696"],
        [2, 9, 1, "26363521579457530440"],
        [2, 10, 1, "17891395327891622016"],
        [2, 11, 1, "8881337490056499456"],
        [2, 12, 1, "3115760276765859840"],
        [2, 13, 1, "727732647585073152"],
        [2, 14, 1, "100961775807528960"],
        [2, 15, 1, "6257764889395200"],
        [3, 0, 1, "2613542827806720"],
        [3, 1, 1, "57994067911421952"],
        [3, 2, 1, "561621354057188352"],
        [3, 3, 1, "3201272813407223808"],
        [3, 4, 1, "12114475778803313664"],
        [3, 5, 1, "32385832660193991552"],
        [3, 6, 1, "63324077302746857088"],
        [3, 7, 1, "92291407235054605152"],
        [3, 8, 1, "101067711046991533872"],
        [3, 9, 1, "83087674717182723936"],
        [3, 10, 1, "50788150844867383968"],
        [3, 11, 1, "22627917329441904000"],
        [3, 12, 1, "7098549262436077056"],
        [3, 13, 1, "1476953189118720000"],
        [3, 14, 1, "181806602188308480"],
        [3, 15, 1, "9953525248819200"],
        [4, 0, 1, "13930993361756160"],
        [4, 1, 1, "271481340031041024"],
        [4, 2, 1, "2352754080695678976"],
        [4, 3, 1, "12111107582544915456"],
        [4, 4, 1, "41562821118415233024"],
        [4, 5, 1, "100898437968842096736"],
        [4, 6, 1, "179084769550726040352"],
        [4, 7, 1, "236561079637042149888"],
        [4, 8, 1, "234249000066910363392"],
        [4, 9, 1, "173636294374700159040"],
        [4, 10, 1, "95388182060626256256"],
        [4, 11, 1, "38059733448080222688"],
        [4, 12, 1, "10651251062716547328"],
        [4, 13, 1, "1968342976320781824"],
        [4, 14, 1, "214045659100569600"],
        [4, 15, 1, "10277321372467200"],
        [5, 0, 1, "50666876805496320"],
        [5, 1, 1, "885106123955159040"],
        [5, 2, 1, "6930456618103288704"],
        [5, 3, 1, "32351364755472917376"],
        [5, 4, 1, "100799953429232658528"],
        [5, 5, 1, "222091772375162925504"],
        [5, 6, 1, "357267004678409641992"],
        [5, 7, 1, "426816461387672559648"],
        [5, 8, 1, "381228476128232833152"],
        [5, 9, 1, "254109044805204531456"],
        [5, 10, 1, "125093436727051732320"],
        [5, 11, 1, "44549012283081283584"],
        [5, 12, 1, "11074800720601792512"],
        [5, 13, 1, "1806892629348464640"],
        [5, 14, 1, "171992527946219520"],
        [5, 15, 1, "7136103628800000"],
        [6, 0, 1, "132867142237071360"],
        [6, 1, 1, "2098876529296403712"],
        [6, 2, 1, "14904647670244194432"],
        [6, 3, 1, "63153817879165992576"],
        [6, 4, 1, "178532269011795603744"],
        [6, 5, 1, "356407836996205775880"],
        [6, 6, 1, "518431583982581663616"],
        [6, 7, 1, "558634044305343661344"],
        [6, 8, 1, "448710660797255106048"],
        [6, 9, 1, "268035314883395817312"],
        [6, 10, 1, "117764578321420020480"],
        [6, 11, 1, "37240330372979088384"],
        [6, 12, 1, "8165375354200633344"],
        [6, 13, 1, "1163802823916838912"],
        [6, 14, 1, "95380358310789120"],
        [6, 15, 1, "3327930925056000"],
        [7, 0, 1, "258759749384858880"],
        [7, 1, 1, "3707261479561430016"],
        [7, 2, 1, "23887167159113537760"],
        [7, 3, 1, "91778947888312522080"],
        [7, 4, 1, "234942338996167435776"],
        [7, 5, 1, "423888185626170782112"],
        [7, 6, 1, "555915327505122884256"],
        [7, 7, 1, "538526068309751616000"],
        [7, 8, 1, "387537204953712905568"],
        [7, 9, 1, "206527363992107271936"],
        [7, 10, 1, "80519488658390163456"],
        [7, 11, 1, "22430816065321426944"],
        [7, 12, 1, "4287883235838345216"],
        [7, 13, 1, "524504294184812544"],
        [7, 14, 1, "35963377302896640"],
        [7, 15, 1, "1003265143603200"],
        [8, 0, 1, "379654704415491840"],
        [8, 1, 1, "4931484732112352544"],
        [8, 2, 1, "28784310261472397664"],
        [8, 3, 1, "100044038972534491440"],
        [8, 4, 1, "231241911343695671040"],
        [8, 5, 1, "375867648614387196288"],
        [8, 6, 1, "442879853777218243584"],
        [8, 7, 1, "384167804676276767328"],
        [8, 8, 1, "246501617745597308928"],
        [8, 9, 1, "116478850114072558080"],
        [8, 10, 1, "39956846992598716416"],
        [8, 11, 1, "9685959338935590912"],
        [8, 12, 1, "1584421413975097344"],
        [8, 13, 1, "161442402926985216"],
        [8, 14, 1, "8794902940876800"],
        [8, 15, 1, "176935875379200"],
        [9, 0, 1, "421012729462834080"],
        [9, 1, 1, "4945375586032985664"],
        [9, 2, 1, "26066904146885882952"],
        [9, 3, 1, "81679147184744556768"],
        [9, 4, 1, "169866628803999070272"],
        [9, 5, 1, "247819307557667947776"],
        [9, 6, 1, "261267661841519053152"],
        [9, 7, 1, "201939086738856317184"],
        [9, 8, 1, "114804587529173094912"],
        [9, 9, 1, "47682390786451513344"],
        [9, 10, 1, "14210758893530087424"],
        [9, 11, 1, "2940492831203819520"],
        [9, 12, 1, "399163541270298624"],
        [9, 13, 1, "32139750101483520"],
        [9, 14, 1, "1254338781511680"],
        [9, 15, 1, "13861335859200"],
        [10, 0, 1, "350478220061272320"],
        [10, 1, 1, "3707196510771634176"],
        [10, 2, 1, "17571925141263668736"],
        [10, 3, 1, "49437085700272495392"],
        [10, 4, 1, "92132935155160315776"],
        [10, 5, 1, "120128211656539541856"],
        [10, 6, 1, "112756485628788090624"],
        [10, 7, 1, "77166077793888872448"],
        [10, 8, 1, "38531225955378622464"],
        [10, 9, 1, "13888404498397298688"],
        [10, 10, 1, "3526930900405518336"],
        [10, 11, 1, "603897413708021760"],
        [10, 12, 1, "64489783802462208"],
        [10, 13, 1, "3695736376000512"],
        [10, 14, 1, "78805771223040"],
        [11, 0, 1, "215106540773091840"],
        [11, 1, 1, "2037571085358452736"],
        [11, 2, 1, "8641750305223113984"],
        [11, 3, 1, "21730459472365652352"],
        [11, 4, 1, "36128933124176871648"],
        [11, 5, 1, "41893238927252077056"],
        [11, 6, 1, "34794121700349969408"],
        [11, 7, 1, "20904995532784508928"],
        [11, 8, 1, "9054499237037678592"],
        [11, 9, 1, "2778518785721794560"],
        [11, 10, 1, "582928963140059136"],
        [11, 11, 1, "78292674765914112"],
        [11, 12, 1, "5921424065691648"],
        [11, 13, 1, "183974580191232"],
        [12, 0, 1, "94131106471526400"],
        [12, 1, 1, "793248542395748352"],
        [12, 2, 1, "2993888240845940736"],
        [12, 3, 1, "6696254673812510208"],
        [12, 4, 1, "9883263219270762240"],
        [12, 5, 1, "10131719722835945472"],
        [12, 6, 1, "7386114755164336128"],
        [12, 7, 1, "3849905576952741888"],
        [12, 8, 1, "1419832051265175552"],
        [12, 9, 1, "359865387096735744"],
        [12, 10, 1, "59158730338467840"],
        [12, 11, 1, "5613531181350912"],
        [12, 12, 1, "229066728800256"],
        [13, 0, 1, "27675610619904000"],
        [13, 1, 1, "205979711922339840"],
        [13, 2, 1, "687910042981140480"],
        [13, 3, 1, "1361610031483385856"],
        [13, 4, 1, "1774039633499745792"],
        [13, 5, 1, "1595930347383330816"],
        [13, 6, 1, "1010041141306023936"],
        [13, 7, 1, "448843381057880064"],
        [13, 8, 1, "136911009491582976"],
        [13, 9, 1, "27217273271353344"],
        [13, 10, 1, "3161082229161984"],
        [13, 11, 1, "161600753369088"],
        [14, 0, 1, "4875992432640000"],
        [14, 1, 1, "31809658886553600"],
        [14, 2, 1, "93475618187673600"],
        [14, 3, 1, "162843985862737920"],
        [14, 4, 1, "186029805642743808"],
        [14, 5, 1, "145418134346661888"],
        [14, 6, 1, "78647583186616320"],
        [14, 7, 1, "29004409060982784"],
        [14, 8, 1, "6965168386867200"],
        [14, 9, 1, "981309195288576"],
        [14, 10, 1, "61479101399040"],
        [15, 0, 1, "386983526400000"],
        [15, 1, 1, "2196346503168000"],
        [15, 2, 1, "5646674903040000"],
        [15, 3, 1, "8603717153587200"],
        [15, 4, 1, "8543197898735616"],
        [15, 5, 1, "5723612610822144"],
        [15, 6, 1, "2582994707546112"],
        [15, 7, 1, "755622186319872"],
        [15, 8, 1, "129676873826304"],
        [15, 9, 1, "9914932002816"],
        [0, 1, 2, "21158324305920"],
        [0, 2, 2, "313848477204480"],
        [0, 3, 2, "2107212372541440"],
        [0, 4, 2, "8451963290603520"],
        [0, 5, 2, "22507559301242880"],
        [0, 6, 2, "41822195225195520"],
        [0, 7, 2, "55449968702999040"],
        [0, 8, 2, "52695508696197120"],
        [0, 9, 2, "35506476234547200"],
        [0, 10, 2, "16486262517104640"],
        [0, 11, 2, "4990926539980800"],
        [0, 12, 2, "882322440192000"],
        [0, 13, 2, "68797071360000"],
        [1, 0, 2, "21158324305920"],
        [1, 1, 2, "627696954408960"],
        [1, 2, 2, "6452766485544960"],
        [1, 3, 2, "35565416969859072"],
        [1, 4, 2, "123088534799781888"],
        [1, 5, 2, "288291125583277056"],
        [1, 6, 2, "474611221761182208"],
        [1, 7, 2, "558489817357689600"],
        [1, 8, 2, "470453449862476800"],
        [1, 9, 2, "280149844337639424"],
        [1, 10, 2, "114515457919893504"],
        [1, 11, 2, "30388450276343808"],
        [1, 12, 2, "4686731689328640"],
        [1, 13, 2, "317001616588800"],
        [2, 0, 2, "313848477204480"],
        [2, 1, 2, "6452766485544960"],
        [2, 2, 2, "54226907358511104"],
        [2, 3, 2, "257078722619953152"],
        [2, 4, 2, "780969252631108608"],
        [2, 5, 2, "1619027532638781696"],
        [2, 6, 2, "2365508784149129088"],
        [2, 7, 2, "2469412587284467776"],
        [2, 8, 2, "1841449379981605632"],
        [2, 9, 2, "967702887316316160"],
        [2, 10, 2, "347791421747404800"],
        [2, 11, 2, "80806707476250624"],
        [2, 12, 2, "10857484001673216"],
        [2, 13, 2, "635676658237440"],
        [3, 0, 2, "2107212372541440"],
        [3, 1, 2, "35565416969859072"],
        [3, 2, 2, "257061795960508416"],
        [3, 3, 2, "1068809749442316288"],
        [3, 4, 2, "2871747645581048832"],
        [3, 5, 2, "5281527990697310592"],
        [3, 6, 2, "6846192008465654016"],
        [3, 7, 2, "6330024563389797888"],
        [3, 8, 2, "4169213186779202688"],
        [3, 9, 2, "1928320174275259392"],
        [3, 10, 2, "607340283556147200"],
        [3, 11, 2, "123000428788236288"],
        [3, 12, 2, "14303232499286016"],
        [3, 13, 2, "717478570229760"],
        [4, 0, 2, "8451963290603520"],
        [4, 1, 2, "123071608140337152"],
        [4, 2, 2, "780611912042830848"],
        [4, 3, 2, "2870030007589616640"],
        [4, 4, 2, "6838589896595126784"],
        [4, 5, 2, "11155411141782759360"],
        [4, 6, 2, "12806503866363605760"],
        [4, 7, 2, "10459271117268347904"],
        [4, 8, 2, "6063490339943851008"],
        [4, 9, 2, "2457210006919434240"],
        [4, 10, 2, "674048556430442496"],
        [4, 11, 2, "117910828733497344"],
        [4, 12, 2, "11698919462928384"],
        [4, 13, 2, "491181079265280"],
        [5, 0, 2, "22507559301242880"],
        [5, 1, 2, "288116216769014784"],
        [5, 2, 2, "1616525469364748544"],
        [5, 3, 2, "5269560164039387520"],
        [5, 4, 2, "11132684905225756608"],
        [5, 5, 2, "16077658148021376000"],
        [5, 6, 2, "16298489031594240384"],
        [5, 7, 2, "11711881252454694912"],
        [5, 8, 2, "5945075787341869056"],
        [5, 9, 2, "2095692404930150400"],
        [5, 10, 2, "495389112801361920"],
        [5, 11, 2, "73625391583985664"],
        [5, 12, 2, "6067508913635328"],
        [5, 13, 2, "203521555169280"],
        [6, 0, 2, "41822195225195520"],
        [6, 1, 2, "473826796478581248"],
        [6, 2, 2, "2356547966061344640"],
        [6, 3, 2, "6807573540512522496"],
        [6, 4, 2, "12725809329553843968"],
        [6, 5, 2, "16220663026693501824"],
        [6, 6, 2, "14460040506288379392"],
        [6, 7, 2, "9091429028606287872"],
        [6, 8, 2, "4009293206431875072"],
        [6, 9, 2, "1215243536969170944"],
        [6, 10, 2, "243152847411609600"],
        [6, 11, 2, "29823127518707712"],
        [6, 12, 2, "1940776198078464"],
        [6, 13, 2, "47101362831360"],
        [7, 0, 2, "55449968702999040"],
        [7, 1, 2, "556495217191330560"],
        [7, 2, 2, "2450367909234391104"],
        [7, 3, 2, "6257783723346326016"],
        [7, 4, 2, "10316996564510380032"],
        [7, 5, 2, "11557162126155073536"],
        [7, 6, 2, "9008616684462243840"],
        [7, 7, 2, "4916009367913365504"],
        [7, 8, 2, "1861068119973691392"],
        [7, 9, 2, "476120513442742272"],
        [7, 10, 2, "78234043834957824"],
        [7, 11, 2, "7512250172571648"],
        [7, 12, 2, "347972982276096"],
        [7, 13, 2, "4674803466240"],
        [8, 0, 2, "52695508696197120"],
        [8, 1, 2, "467301003208528896"],
        [8, 2, 2, "1815902098155489024"],
        [8, 3, 2, "4084769941911932544"],
        [8, 4, 2, "5913702885996721152"],
        [8, 5, 2, "5789416225899515904"],
        [8, 6, 2, "3914810003700891648"],
        [8, 7, 2, "1832348225087078400"],
        [8, 8, 2, "584524960026329088"],
        [8, 9, 2, "122430849889075200"],
        [8, 10, 2, "15662633780772864"],
        [8, 11, 2, "1059494830276608"],
        [8, 12, 2, "26562124578816"],
        [9, 0, 2, "35506476234547200"],
        [9, 1, 2, "276956400165175296"],
        [9, 2, 2, "945643888602058752"],
        [9, 3, 2, "1865175901798265856"],
        [9, 4, 2, "2358311695140114432"],
        [9, 5, 2, "2002521133880967168"],
        [9, 6, 2, "1161404376844271616"],
        [9, 7, 2, "457921536800587776"],
        [9, 8, 2, "119467064863752192"],
        [9, 9, 2, "19432361435332608"],
        [9, 10, 2, "1742234475036672"],
        [9, 11, 2, "63115282612224"],
        [10, 0, 2, "16486262517104640"],
        [10, 1, 2, "112453663868928000"],
        [10, 2, 2, "335652840785240064"],
        [10, 3, 2, "577381940727533568"],
        [10, 4, 2, "633110334033051648"],
        [10, 5, 2, "461393218765651968"],
        [10, 6, 2, "225644853945434112"],
        [10, 7, 2, "72826162784501760"],
        [10, 8, 2, "14759496177942528"],
        [10, 9, 2, "1681008139173888"],
        [10, 10, 2, "80466413617152"],
        [11, 0, 2, "4990926539980800"],
        [11, 1, 2, "29574020226023424"],
        [11, 2, 2, "76726295126360064"],
        [11, 3, 2, "114351106398437376"],
        [11, 4, 2, "107708748392890368"],
        [11, 5, 2, "66334983216168960"],
        [11, 6, 2, "26634257671127040"],
        [11, 7, 2, "6699440010166272"],
        [11, 8, 2, "953692069036032"],
        [11, 9, 2, "58157816610816"],
        [12, 0, 2, "882322440192000"],
        [12, 1, 2, "4508409680363520"],
        [12, 2, 2, "10099470989721600"],
        [12, 3, 2, "12929753433931776"],
        [12, 4, 2, "10320065753776128"],
        [12, 5, 2, "5244668647833600"],
        [12, 6, 2, "1652266308206592"],
        [12, 7, 2, "294171973779456"],
        [12, 8, 2, "22615720722432"],
        [13, 0, 2, "68797071360000"],
        [13, 1, 2, "300490319462400"],
        [13, 2, 2, "576465312153600"],
        [13, 3, 2, "626438386483200"],
        [13, 4, 2, "415137269809152"],
        [13, 5, 2, "167351622303744"],
        [13, 6, 2, "37876779712512"],
        [13, 7, 2, "3696356229120"],
        [0, 1, 3, "14105549537280"],
        [0, 2, 3, "152026478346240"],
        [0, 3, 3, "718468777820160"],
        [0, 4, 3, "1952694687744000"],
        [0, 5, 3, "3365779680645120"],
        [0, 6, 3, "3828776311848960"],
        [0, 7, 3, "2900918810050560"],
        [0, 8, 3, "1442319134883840"],
        [0, 9, 3, "450242433515520"],
        [0, 10, 3, "79804602777600"],
        [0, 11, 3, "6115295232000"],
        [1, 0, 3, "14105549537280"],
        [1, 1, 3, "304052956692480"],
        [1, 2, 3, "2214614812999680"],
        [1, 3, 3, "8365158773932032"],
        [1, 4, 3, "19063418842607616"],
        [1, 5, 3, "28036526055100416"],
        [1, 6, 3, "27382720633012224"],
        [1, 7, 3, "17836248600870912"],
        [1, 8, 3, "7613637287215104"],
        [1, 9, 3, "2032747067473920"],
        [1, 10, 3, "306012431056896"],
        [1, 11, 3, "19691250647040"],
        [2, 0, 3, "152026478346240"],
        [2, 1, 3, "2214614812999680"],
        [2, 2, 3, "12824928172376064"],
        [2, 3, 3, "40460898027257856"],
        [2, 4, 3, "78480203387682816"],
        [2, 5, 3, "98956437825848832"],
        [2, 6, 3, "83024750351167488"],
        [2, 7, 3, "46408628629905408"],
        [2, 8, 3, "16941152542261248"],
        [2, 9, 3, "3843340460752896"],
        [2, 10, 3, "486509701496832"],
        [2, 11, 3, "25895387529216"],
        [3, 0, 3, "718468777820160"],
        [3, 1, 3, "8365158773932032"],
        [3, 2, 3, "40453375067504640"],
        [3, 3, 3, "108490574801756160"],
        [3, 4, 3, "180178956961385472"],
        [3, 5, 3, "194916038297831424"],
        [3, 6, 3, "140137386111442944"],
        [3, 7, 3, "66861522022957056"],
        [3, 8, 3, "20682650405044224"],
        [3, 9, 3, "3928654990540800"],
        [3, 10, 3, "408340024786944"],
        [3, 11, 3, "17276623388672"],
        [4, 0, 3, "1952694687744000"],
        [4, 1, 3, "19055895882854400"],
        [4, 2, 3, "78382404910891008"],
        [4, 3, 3, "179901675525049344"],
        [4, 4, 3, "256104519236481024"],
        [4, 5, 3, "237110110877491200"],
        [4, 6, 3, "145235450881179648"],
        [4, 7, 3, "58549303988453376"],
        [4, 8, 3, "15093252882432000"],
        [4, 9, 3, "2334866622382080"],
        [4, 10, 3, "189876662173696"],
        [4, 11, 3, "5813171126272"],
        [5, 0, 3, "3365779680645120"],
        [5, 1, 3, "27989298585538560"],
        [5, 2, 3, "98559276632704512"],
        [5, 3, 3, "193849617635813376"],
        [5, 4, 3, "236030824500240384"],
        [5, 5, 3, "185960967118848000"],
        [5, 6, 3, "96045580522487808"],
        [5, 7, 3, "32149909277245440"],
        [5, 8, 3, "6706014292279296"],
        [5, 9, 3, "801812454047744"],
        [5, 10, 3, "45997522681856"],
        [5, 11, 3, "782086701056"],
        [6, 0, 3, "3828776311848960"],
        [6, 1, 3, "27262840876204032"],
        [6, 2, 3, "82257863000739840"],
        [6, 3, 3, "138367309487284224"],
        [6, 4, 3, "143345018072530944"],
        [6, 5, 3, "95164527232548864"],
        [6, 6, 3, "40740860341518336"],
        [6, 7, 3, "10994473997697024"],
        [6, 8, 3, "1759817098067968"],
        [6, 9, 3, "146270916182016"],
        [6, 10, 3, "4494414839808"],
        [7, 0, 3, "2900918810050560"],
        [7, 1, 3, "17678132291764224"],
        [7, 2, 3, "45600892534628352"],
        [7, 3, 3, "65289269235548160"],
        [7, 4, 3, "57030482849955840"],
        [7, 5, 3, "31392681316319232"],
        [7, 6, 3, "10827215010791424"],
        [7, 7, 3, "2236216682479616"],
        [7, 8, 3, "247222746742784"],
        [7, 9, 3, "10842242285568"],
        [8, 0, 3, "1442319134883840"],
        [8, 1, 3, "7496691438845952"],
        [8, 2, 3, "16453963151179776"],
        [8, 3, 3, "19889153505755136"],
        [8, 4, 3, "14434770122440704"],
        [8, 5, 3, "6414694537494528"],
        [8, 6, 3, "1695595928485888"],
        [8, 7, 3, "241829341560832"],
        [8, 8, 3, "14056891088896"],
        [9, 0, 3, "450242433515520"],
        [9, 1, 3, "1983873627979776"],
        [9, 2, 3, "3676266772955136"],
        [9, 3, 3, "3703203930046464"],
        [9, 4, 3, "2180027573600256"],
        [9, 5, 3, "746590583128064"],
        [9, 6, 3, "137039689285632"],
        [9, 7, 3, "10330067435520"],
        [10, 0, 3, "79804602777600"],
        [10, 1, 3, "295225050267648"],
        [10, 2, 3, "456414804836352"],
        [10, 3, 3, "375262392877056"],
        [10, 4, 3, "171978929471488"],
        [10, 5, 3, "41420698157056"],
        [10, 6, 3, "4078876753920"],
        [11, 0, 3, "6115295232000"],
        [11, 1, 3, "18712803409920"],
        [11, 2, 3, "23706111836160"],
        [11, 3, 3, "15372275154944"],
        [11, 4, 3, "5074168315904"],
        [11, 5, 3, "675786260480"],
        [0, 1, 4, "4701849845760"],
        [0, 2, 4, "31606879518720"],
        [0, 3, 4, "88043589550080"],
        [0, 4, 4, "132122625638400"],
        [0, 5, 4, "117012352204800"],
        [0, 6, 4, "63030857564160"],
        [0, 7, 4, "20318068408320"],
        [0, 8, 4, "3608024186880"],
        [0, 9, 4, "271790899200"],
        [1, 0, 4, "4701849845760"],
        [1, 1, 4, "63213759037440"],
        [1, 2, 4, "274463228805120"],
        [1, 3, 4, "583781902589952"],
        [1, 4, 4, "703644908027904"],
        [1, 5, 4, "510686807851008"],
        [1, 6, 4, "226518490939392"],
        [1, 7, 4, "59722482843648"],
        [1, 8, 4, "8515888349184"],
        [1, 9, 4, "497981325312"],
        [2, 0, 4, "31606879518720"],
        [2, 1, 4, "274463228805120"],
        [2, 2, 4, "903318553903104"],
        [2, 3, 4, "1533059247144960"],
        [2, 4, 4, "1504660970668032"],
        [2, 5, 4, "893882669727744"],
        [2, 6, 4, "322451363856384"],
        [2, 7, 4, "67849653583872"],
        [2, 8, 4, "7448580587520"],
        [2, 9, 4, "313801048064"],
        [3, 0, 4, "88043589550080"],
        [3, 1, 4, "583781902589952"],
        [3, 2, 4, "1531805420519424"],
        [3, 3, 4, "2110039589781504"],
        [3, 4, 4, "1687219566280704"],
        [3, 5, 4, "810115582132224"],
        [3, 6, 4, "231094515400704"],
        [3, 7, 4, "36819513114624"],
        [3, 8, 4, "2801526636544"],
        [3, 9, 4, "64961380352"],
        [4, 0, 4, "132122625638400"],
        [4, 1, 4, "702391081402368"],
        [4, 2, 4, "1498531151609856"],
        [4, 3, 4, "1680780160401408"],
        [4, 4, 4, "1083580883140608"],
        [4, 5, 4, "409512557150208"],
        [4, 6, 4, "87692125667328"],
        [4, 7, 4, "9512949907456"],
        [4, 8, 4, "380641476608"],
        [5, 0, 4, "117012352204800"],
        [5, 1, 4, "507900526460928"],
        [5, 2, 4, "884966569279488"],
        [5, 3, 4, "801419632312320"],
        [5, 4, 4, "406528293076992"],
        [5, 5, 4, "115015868743680"],
        [5, 6, 4, "16650514464768"],
        [5, 7, 4, "933618515968"],
        [6, 0, 4, "63030857564160"],
        [6, 1, 4, "224041796370432"],
        [6, 2, 4, "316507296890880"],
        [6, 3, 4, "226349046300672"],
        [6, 4, 4, "86148353359872"],
        [6, 5, 4, "16476568289280"],
        [6, 6, 4, "1227286904832"],
        [7, 0, 4, "20318068408320"],
        [7, 1, 4, "58621729701888"],
        [7, 2, 4, "65843836747776"],
        [7, 3, 4, "35601889886208"],
        [7, 4, 4, "9223039614976"],
        [7, 5, 4, "912143679488"],
        [8, 0, 4, "3608024186880"],
        [8, 1, 4, "8271276539904"],
        [8, 2, 4, "7122431508480"],
        [8, 3, 4, "2666235166720"],
        [8, 4, 4, "363461607424"],
        [9, 0, 4, "271790899200"],
        [9, 1, 4, "476238053376"],
        [9, 2, 4, "294473695232"],
        [9, 3, 4, "60666413056"],
        [0, 1, 5, "626913312768"],
        [0, 2, 5, "1671768834048"],
        [0, 3, 5, "1857520926720"],
        [0, 4, 5, "1100753141760"],
        [0, 5, 5, "366917713920"],
        [0, 6, 5, "65229815808"],
        [0, 7, 5, "4831838208"],
        [1, 0, 5, "626913312768"],
        [1, 1, 5, "3343537668096"],
        [1, 2, 5, "5696397508608"],
        [1, 3, 5, "4678200852480"],
        [1, 4, 5, "2079200378880"],
        [1, 5, 5, "500095254528"],
        [1, 6, 5, "57982058496"],
        [1, 7, 5, "2147483648"],
        [2, 0, 5, "1671768834048"],
        [2, 1, 5, "5696397508608"],
        [2, 2, 5, "7154895421440"],
        [2, 3, 5, "4403012567040"],
        [2, 4, 5, "1413312675840"],
        [2, 5, 5, "222264557568"],
        [2, 6, 5, "12884901888"],
        [3, 0, 5, "1857520926720"],
        [3, 1, 5, "4678200852480"],
        [3, 2, 5, "4403012567040"],
        [3, 3, 5, "1956894474240"],
        [3, 4, 5, "410706247680"],
        [3, 5, 5, "32212254720"],
        [4, 0, 5, "1100753141760"],
        [4, 1, 5, "2079200378880"],
        [4, 2, 5, "1413312675840"],
        [4, 3, 5, "410706247680"],
        [4, 4, 5, "42949672960"],
        [5, 0, 5, "366917713920"],
        [5, 1, 5, "500095254528"],
        [5, 2, 5, "222264557568"],
        [5, 3, 5, "32212254720"],
        [6, 0, 5, "65229815808"],
        [6, 1, 5, "57982058496"],
        [6, 2, 5, "12884901888"],
        [7, 0, 5, "4831838208"],
        [7, 1, 5, "2147483648"]
      ]
    },
    {
      "sigma": 1,
      "tau": -1,
      "monomial_count": 952,
      "counts_by_Z_degree": [
        302,
        234,
        174,
        122,
        78,
        42
      ],
      "degrees": [
        17,
        17,
        5
      ],
      "minimum_coefficient": "2147483648",
      "maximum_coefficient": "8122309075267826441112",
      "sha256_terms": "c2a8f0d5158bd9d57b67202066cf9323032436d87a52e077424421e4b209e4d2",
      "terms": [
        [0, 1, 0, "4760622968832"],
        [0, 2, 0, "109229849229312"],
        [0, 3, 0, "1172303406074880"],
        [0, 4, 0, "7809405261788160"],
        [0, 5, 0, "36128224450978560"],
        [0, 6, 0, "123027242099025024"],
        [0, 7, 0, "318851211462156864"],
        [0, 8, 0, "641233263291036480"],
        [0, 9, 0, "1010700743078491920"],
        [0, 10, 0, "1251870846362330040"],
        [0, 11, 0, "1213495998064673796"],
        [0, 12, 0, "910032732376631856"],
        [0, 13, 0, "516989649881923200"],
        [0, 14, 0, "214773725719296000"],
        [0, 15, 0, "61417913610240000"],
        [0, 16, 0, "10775072563200000"],
        [0, 17, 0, "870712934400000"],
        [1, 0, 0, "4760622968832"],
        [1, 1, 0, "218459698458624"],
        [1, 2, 0, "3565456817882112"],
        [1, 3, 0, "32283040627155456"],
        [1, 4, 0, "191113743429004032"],
        [1, 5, 0, "802880155894053888"],
        [1, 6, 0, "2507747716316827584"],
        [1, 7, 0, "5987986774540345440"],
        [1, 8, 0, "11109275742733003152"],
        [1, 9, 0, "16141683571538671296"],
        [1, 10, 0, "18389338981401241980"],
        [1, 11, 0, "16338223675532292786"],
        [1, 12, 0, "11178068760634927176"],
        [1, 13, 0, "5760190468869251616"],
        [1, 14, 0, "2155791010806927360"],
        [1, 15, 0, "551018109617049600"],
        [1, 16, 0, "85658561703936000"],
        [1, 17, 0, "6080478658560000"],
        [2, 0, 0, "109229849229312"],
        [2, 1, 0, "3565456817882112"],
        [2, 2, 0, "48947270730734592"],
        [2, 3, 0, "392956535168082432"],
        [2, 4, 0, "2109382143393511296"],
        [2, 5, 0, "8121849361407059328"],
        [2, 6, 0, "23368582539217077408"],
        [2, 7, 0, "51500115892412158464"],
        [2, 8, 0, "88177164989572077552"],
        [2, 9, 0, "118061077684424834556"],
        [2, 10, 0, "123614137639560119562"],
        [2, 11, 0, "100575018121090742811"],
        [2, 12, 0, "62733029631916911228"],
        [2, 13, 0, "29317055736548163312"],
        [2, 14, 0, "9890848637395548480"],
        [2, 15, 0, "2263880723577638400"],
        [2, 16, 0, "312920170237440000"],
        [2, 17, 0, "19602731151360000"],
        [3, 0, 0, "1172303406074880"],
        [3, 1, 0, "32283040627155456"],
        [3, 2, 0, "392956535168082432"],
        [3, 3, 0, "2859055285448318976"],
        [3, 4, 0, "14059591619589336384"],
        [3, 5, 0, "49857750386804187072"],
        [3, 6, 0, "132423506081975900736"],
        [3, 7, 0, "269496311779985978232"],
        [3, 8, 0, "425681007114435887124"],
        [3, 9, 0, "524738383371022438980"],
        [3, 10, 0, "504392303120343802992"],
        [3, 11, 0, "375396865224508970604"],
        [3, 12, 0, "213277677841036408842"],
        [3, 13, 0, "90345418382482604352"],
        [3, 14, 0, "27479537395975555488"],
        [3, 15, 0, "5637102950982689280"],
        [3, 16, 0, "693842256426240000"],
        [3, 17, 0, "38423928766464000"],
        [4, 0, 0, "7809405261788160"],
        [4, 1, 0, "191113743429004032"],
        [4, 2, 0, "2109382143393511296"],
        [4, 3, 0, "14059591619589336384"],
        [4, 4, 0, "63671816700770357376"],
        [4, 5, 0, "208440276785995801248"],
        [4, 6, 0, "511392987286890741432"],
        [4, 7, 0, "960737611523612324040"],
        [4, 8, 0, "1398652517559882718836"],
        [4, 9, 0, "1585340091618509559375"],
        [4, 10, 0, "1397014528682758270104"],
        [4, 11, 0, "949785420070597208724"],
        [4, 12, 0, "490913686096931733012"],
        [4, 13, 0, "188321185951151127372"],
        [4, 14, 0, "51609063046304445264"],
        [4, 15, 0, "9484712830060060032"],
        [4, 16, 0, "1039008498907963392"],
        [4, 17, 0, "50794909209722880"],
        [5, 0, 0, "36128224450978560"],
        [5, 1, 0, "802880155894053888"],
        [5, 2, 0, "8121849361407059328"],
        [5, 3, 0, "49857750386804187072"],
        [5, 4, 0, "208440276785995801248"],
        [5, 5, 0, "630367942972479275088"],
        [5, 6, 0, "1428081919135857957672"],
        [5, 7, 0, "2474141613928262647146"],
        [5, 8, 0, "3315039277488832078317"],
        [5, 9, 0, "3449423809717316826048"],
        [5, 10, 0, "2781853630792340128146"],
        [5, 11, 0, "1724752942287022146852"],
        [5, 12, 0, "809715472757163828900"],
        [5, 13, 0, "280862062263515270610"],
        [5, 14, 0, "69239654007390375912"],
        [5, 15, 0, "11377719297156023712"],
        [5, 16, 0, "1106001223296417792"],
        [5, 17, 0, "47489525250785280"],
        [6, 0, 0, "123027242099025024"],
        [6, 1, 0, "2507747716316827584"],
        [6, 2, 0, "23368582539217077408"],
        [6, 3, 0, "132423506081975900736"],
        [6, 4, 0, "511392987286890741432"],
        [6, 5, 0, "1428081919135857957672"],
        [6, 6, 0, "2984082755143545706212"],
        [6, 7, 0, "4760227284584358567537"],
        [6, 8, 0, "5859473907637439725356"],
        [6, 9, 0, "5586040604161887966558"],
        [6, 10, 0, "4114443433811750350848"],
        [6, 11, 0, "2321468924128676022240"],
        [6, 12, 0, "987759899290465782894"],
        [6, 13, 0, "309058980414983917200"],
        [6, 14, 0, "68339806430070657600"],
        [6, 15, 0, "10000807035368448384"],
        [6, 16, 0, "857377819281457152"],
        [6, 17, 0, "32003572031815680"],
        [7, 0, 0, "318851211462156864"],
        [7, 1, 0, "5987986774540345440"],
        [7, 2, 0, "51500115892412158464"],
        [7, 3, 0, "269496311779985978232"],
        [7, 4, 0, "960737611523612324040"],
        [7, 5, 0, "2474141613928262647146"],
        [7, 6, 0, "4760227284584358567537"],
        [7, 7, 0, "6977710156025826654696"],
        [7, 8, 0, "7873234483705491936834"],
        [7, 9, 0, "6860764301585185292220"],
        [7, 10, 0, "4603967083343161076976"],
        [7, 11, 0, "2357756374824471696300"],
        [7, 12, 0, "906529179763473150024"],
        [7, 13, 0, "254939216008220403552"],
        [7, 14, 0, "50322925319836028544"],
        [7, 15, 0, "6513263078097042432"],
        [7, 16, 0, "487215825719132160"],
        [7, 17, 0, "15526123064524800"],
        [8, 0, 0, "641233263291036480"],
        [8, 1, 0, "11109275742733003152"],
        [8, 2, 0, "88177164989572077552"],
        [8, 3, 0, "425681007114435887124"],
        [8, 4, 0, "1398652517559882718836"],
        [8, 5, 0, "3315039277488832078317"],
        [8, 6, 0, "5859473907637439725356"],
        [8, 7, 0, "7873234483705491936834"],
        [8, 8, 0, "8122309075267826441112"],
        [8, 9, 0, "6451784859293675797536"],
        [8, 10, 0, "3932747739493140855330"],
        [8, 11, 0, "1821811744346693666616"],
        [8, 12, 0, "630366573652301359008"],
        [8, 13, 0, "158483478009931357824"],
        [8, 14, 0, "27717835587177752064"],
        [8, 15, 0, "3137820326115010560"],
        [8, 16, 0, "201202271413862400"],
        [8, 17, 0, "5305630143283200"],
        [9, 0, 0, "1010700743078491920"],
        [9, 1, 0, "16141683571538671296"],
        [9, 2, 0, "118061077684424834556"],
        [9, 3, 0, "524738383371022438980"],
        [9, 4, 0, "1585340091618509559375"],
        [9, 5, 0, "3449423809717316826048"],
        [9, 6, 0, "5586040604161887966558"],
        [9, 7, 0, "6860764301585185292220"],
        [9, 8, 0, "6451784859293675797536"],
        [9, 9, 0, "4656335243653013648580"],
        [9, 10, 0, "2568647170237263577992"],
        [9, 11, 0, "1071523705647254463360"],
        [9, 12, 0, "331724305733841885312"],
        [9, 13, 0, "73967151650977511424"],
        [9, 14, 0, "11329903060118267904"],
        [9, 15, 0, "1102030696077410304"],
        [9, 16, 0, "58812298608771072"],
        [9, 17, 0, "1213926872186880"],
        [10, 0, 0, "1251870846362330040"],
        [10, 1, 0, "18389338981401241980"],
        [10, 2, 0, "123614137639560119562"],
        [10, 3, 0, "504392303120343802992"],
        [10, 4, 0, "1397014528682758270104"],
        [10, 5, 0, "2781853630792340128146"],
        [10, 6, 0, "4114443433811750350848"],
        [10, 7, 0, "4603967083343161076976"],
        [10, 8, 0, "3932747739493140855330"],
        [10, 9, 0, "2568647170237263577992"],
        [10, 10, 0, "1276266862761848366400"],
        [10, 11, 0, "476512022309625319680"],
        [10, 12, 0, "130891771940882291712"],
        [10, 13, 0, "25576033847530549248"],
        [10, 14, 0, "3369349937969012736"],
        [10, 15, 0, "273479200047267840"],
        [10, 16, 0, "11535216166305792"],
        [10, 17, 0, "166988328468480"],
        [11, 0, 0, "1213495998064673796"],
        [11, 1, 0, "16338223675532292786"],
        [11, 2, 0, "100575018121090742811"],
        [11, 3, 0, "375396865224508970604"],
        [11, 4, 0, "949785420070597208724"],
        [11, 5, 0, "1724752942287022146852"],
        [11, 6, 0, "2321468924128676022240"],
        [11, 7, 0, "2357756374824471696300"],
        [11, 8, 0, "1821811744346693666616"],
        [11, 9, 0, "1071523705647254463360"],
        [11, 10, 0, "476512022309625319680"],
        [11, 11, 0, "157877966362137984000"],
        [11, 12, 0, "38009641619816312832"],
        [11, 13, 0, "6389172821793669120"],
        [11, 14, 0, "702865807638626304"],
        [11, 15, 0, "45234189909098496"],
        [11, 16, 0, "1361444100636672"],
        [11, 17, 0, "10436770529280"],
        [12, 0, 0, "910032732376631856"],
        [12, 1, 0, "11178068760634927176"],
        [12, 2, 0, "62733029631916911228"],
        [12, 3, 0, "213277677841036408842"],
        [12, 4, 0, "490913686096931733012"],
        [12, 5, 0, "809715472757163828900"],
        [12, 6, 0, "987759899290465782894"],
        [12, 7, 0, "906529179763473150024"],
        [12, 8, 0, "630366573652301359008"],
        [12, 9, 0, "331724305733841885312"],
        [12, 10, 0, "130891771940882291712"],
        [12, 11, 0, "38009641619816312832"],
        [12, 12, 0, "7872315913733087232"],
        [12, 13, 0, "1105014938520158208"],
        [12, 14, 0, "96424679338278912"],
        [12, 15, 0, "4444778122444800"],
        [12, 16, 0, "73057393704960"],
        [13, 0, 0, "516989649881923200"],
        [13, 1, 0, "5760190468869251616"],
        [13, 2, 0, "29317055736548163312"],
        [13, 3, 0, "90345418382482604352"],
        [13, 4, 0, "188321185951151127372"],
        [13, 5, 0, "280862062263515270610"],
        [13, 6, 0, "309058980414983917200"],
        [13, 7, 0, "254939216008220403552"],
        [13, 8, 0, "158483478009931357824"],
        [13, 9, 0, "73967151650977511424"],
        [13, 10, 0, "25576033847530549248"],
        [13, 11, 0, "6389172821793669120"],
        [13, 12, 0, "1105014938520158208"],
        [13, 13, 0, "123020655749627904"],
        [13, 14, 0, "7689206687072256"],
        [13, 15, 0, "194286496776192"],
        [14, 0, 0, "214773725719296000"],
        [14, 1, 0, "2155791010806927360"],
        [14, 2, 0, "9890848637395548480"],
        [14, 3, 0, "27479537395975555488"],
        [14, 4, 0, "51609063046304445264"],
        [14, 5, 0, "69239654007390375912"],
        [14, 6, 0, "68339806430070657600"],
        [14, 7, 0, "50322925319836028544"],
        [14, 8, 0, "27717835587177752064"],
        [14, 9, 0, "11329903060118267904"],
        [14, 10, 0, "3369349937969012736"],
        [14, 11, 0, "702865807638626304"],
        [14, 12, 0, "96424679338278912"],
        [14, 13, 0, "7689206687072256"],
        [14, 14, 0, "263331577331712"],
        [15, 0, 0, "61417913610240000"],
        [15, 1, 0, "551018109617049600"],
        [15, 2, 0, "2263880723577638400"],
        [15, 3, 0, "5637102950982689280"],
        [15, 4, 0, "9484712830060060032"],
        [15, 5, 0, "11377719297156023712"],
        [15, 6, 0, "10000807035368448384"],
        [15, 7, 0, "6513263078097042432"],
        [15, 8, 0, "3137820326115010560"],
        [15, 9, 0, "1102030696077410304"],
        [15, 10, 0, "273479200047267840"],
        [15, 11, 0, "45234189909098496"],
        [15, 12, 0, "4444778122444800"],
        [15, 13, 0, "194286496776192"],
        [16, 0, 0, "10775072563200000"],
        [16, 1, 0, "85658561703936000"],
        [16, 2, 0, "312920170237440000"],
        [16, 3, 0, "693842256426240000"],
        [16, 4, 0, "1039008498907963392"],
        [16, 5, 0, "1106001223296417792"],
        [16, 6, 0, "857377819281457152"],
        [16, 7, 0, "487215825719132160"],
        [16, 8, 0, "201202271413862400"],
        [16, 9, 0, "58812298608771072"],
        [16, 10, 0, "11535216166305792"],
        [16, 11, 0, "1361444100636672"],
        [16, 12, 0, "73057393704960"],
        [17, 0, 0, "870712934400000"],
        [17, 1, 0, "6080478658560000"],
        [17, 2, 0, "19602731151360000"],
        [17, 3, 0, "38423928766464000"],
        [17, 4, 0, "50794909209722880"],
        [17, 5, 0, "47489525250785280"],
        [17, 6, 0, "32003572031815680"],
        [17, 7, 0, "15526123064524800"],
        [17, 8, 0, "5305630143283200"],
        [17, 9, 0, "1213926872186880"],
        [17, 10, 0, "166988328468480"],
        [17, 11, 0, "10436770529280"],
        [0, 1, 1, "15868743229440"],
        [0, 2, 1, "299742927667200"],
        [0, 3, 1, "2613542827806720"],
        [0, 4, 1, "13930993361756160"],
        [0, 5, 1, "50666876805496320"],
        [0, 6, 1, "132867142237071360"],
        [0, 7, 1, "258759749384858880"],
        [0, 8, 1, "379654704415491840"],
        [0, 9, 1, "421012729462834080"],
        [0, 10, 1, "350478220061272320"],
        [0, 11, 1, "215106540773091840"],
        [0, 12, 1, "94131106471526400"],
        [0, 13, 1, "27675610619904000"],
        [0, 14, 1, "4875992432640000"],
        [0, 15, 1, "386983526400000"],
        [1, 0, 1, "15868743229440"],
        [1, 1, 1, "599485855334400"],
        [1, 2, 1, "7970712995819520"],
        [1, 3, 1, "57998299576283136"],
        [1, 4, 1, "271542228986543616"],
        [1, 5, 1, "885500504671666176"],
        [1, 6, 1, "2100391641636076800"],
        [1, 7, 1, "3711089608159601664"],
        [1, 8, 1, "4938147780669315360"],
        [1, 9, 1, "4953504224859379776"],
        [1, 10, 1, "3714122884143587328"],
        [1, 11, 1, "2041593992440049664"],
        [1, 12, 1, "794757836196237312"],
        [1, 13, 1, "206307099985674240"],
        [1, 14, 1, "31840617568665600"],
        [1, 15, 1, "2196346503168000"],
        [2, 0, 1, "299742927667200"],
        [2, 1, 1, "7970712995819520"],
        [2, 2, 1, "88134612429053952"],
        [2, 3, 1, "561849158682215424"],
        [2, 4, 1, "2355007311627319296"],
        [2, 5, 1, "6942579266772273024"],
        [2, 6, 1, "14945740775082161280"],
        [2, 7, 1, "23981254593572000736"],
        [2, 8, 1, "28934781149803279968"],
        [2, 9, 1, "26236929488781225096"],
        [2, 10, 1, "17706810287183660928"],
        [2, 11, 1, "8714973410887479552"],
        [2, 12, 1, "3019656817085313024"],
        [2, 13, 1, "693173976724408320"],
        [2, 14, 1, "93946469643878400"],
        [2, 15, 1, "5646674903040000"],
        [3, 0, 1, "2613542827806720"],
        [3, 1, 1, "57998299576283136"],
        [3, 2, 1, "561849158682215424"],
        [3, 3, 1, "3204739435055726592"],
        [3, 4, 1, "12138493939607033856"],
        [3, 5, 1, "32478220643148360576"],
        [3, 6, 1, "63534689032677528960"],
        [3, 7, 1, "92560236635676767328"],
        [3, 8, 1, "101167582134556728432"],
        [3, 9, 1, "82819978569417417120"],
        [3, 10, 1, "50247623954628495648"],
        [3, 11, 1, "22122472795002619776"],
        [3, 12, 1, "6818393638271043072"],
        [3, 13, 1, "1383553094904797184"],
        [3, 14, 1, "164558449729290240"],
        [3, 15, 1, "8603717153587200"],
        [4, 0, 1, "13930993361756160"],
        [4, 1, 1, "271542228986543616"],
        [4, 2, 1, "2355007311627319296"],
        [4, 3, 1, "12138493939607033856"],
        [4, 4, 1, "41727777091873449984"],
        [4, 5, 1, "101477885572603900512"],
        [4, 6, 1, "180353161133897347872"],
        [4, 7, 1, "238291235201031271488"],
        [4, 8, 1, "235554622890589833408"],
        [4, 9, 1, "173775662996828806944"],
        [4, 10, 1, "94601445298443347040"],
        [4, 11, 1, "37185066303764186592"],
        [4, 12, 1, "10173036170305163520"],
        [4, 13, 1, "1819699554675064320"],
        [4, 14, 1, "189146713543114752"],
        [4, 15, 1, "8543197898735616"],
        [5, 0, 1, "50666876805496320"],
        [5, 1, 1, "885500504671666176"],
        [5, 2, 1, "6942579266772273024"],
        [5, 3, 1, "32478220643148360576"],
        [5, 4, 1, "101477885572603900512"],
        [5, 5, 1, "224249184926186392512"],
        [5, 6, 1, "361635192709012565064"],
        [5, 7, 1, "432526540206830700384"],
        [5, 8, 1, "385821048136203122688"],
        [5, 9, 1, "255855658700019093984"],
        [5, 10, 1, "124629168622448546784"],
        [5, 11, 1, "43594370704250191872"],
        [5, 12, 1, "10542580311840989184"],
        [5, 13, 1, "1652728928162715648"],
        [5, 14, 1, "148806901056798720"],
        [5, 15, 1, "5723612610822144"],
        [6, 0, 1, "132867142237071360"],
        [6, 1, 1, "2100391641636076800"],
        [6, 2, 1, "14945740775082161280"],
        [6, 3, 1, "63534689032677528960"],
        [6, 4, 1, "180353161133897347872"],
        [6, 5, 1, "361635192709012565064"],
        [6, 6, 1, "528064745968085869440"],
        [6, 7, 1, "570266206567998451776"],
        [6, 8, 1, "457683084852727378464"],
        [6, 9, 1, "271907707441331146464"],
        [6, 10, 1, "118036552526970170112"],
        [6, 11, 1, "36555063951513000960"],
        [6, 12, 1, "7759961158568620032"],
        [6, 13, 1, "1055273407859220480"],
        [6, 14, 1, "80995817570697216"],
        [6, 15, 1, "2582994707546112"],
        [7, 0, 1, "258759749384858880"],
        [7, 1, 1, "3711089608159601664"],
        [7, 2, 1, "23981254593572000736"],
        [7, 3, 1, "92560236635676767328"],
        [7, 4, 1, "238291235201031271488"],
        [7, 5, 1, "432526540206830700384"],
        [7, 6, 1, "570266206567998451776"],
        [7, 7, 1, "554248790482945343040"],
        [7, 8, 1, "398722748868839751264"],
        [7, 9, 1, "211255475294928174336"],
        [7, 10, 1, "81258222055875803136"],
        [7, 11, 1, "22106417420981403648"],
        [7, 12, 1, "4073125047868440576"],
        [7, 13, 1, "472297908692680704"],
        [7, 14, 1, "30049409056112640"],
        [7, 15, 1, "755622186319872"],
        [8, 0, 1, "379654704415491840"],
        [8, 1, 1, "4938147780669315360"],
        [8, 2, 1, "28934781149803279968"],
        [8, 3, 1, "101167582134556728432"],
        [8, 4, 1, "235554622890589833408"],
        [8, 5, 1, "385821048136203122688"],
        [8, 6, 1, "457683084852727378464"],
        [8, 7, 1, "398722748868839751264"],
        [8, 8, 1, "255863742047140667904"],
        [8, 9, 1, "120155554610053931520"],
        [8, 10, 1, "40610335673153507328"],
        [8, 11, 1, "9589705842697150464"],
        [8, 12, 1, "1506096392174567424"],
        [8, 13, 1, "144651754697785344"],
        [8, 14, 1, "7251909144477696"],
        [8, 15, 1, "129676873826304"],
        [9, 0, 1, "421012729462834080"],
        [9, 1, 1, "4953504224859379776"],
        [9, 2, 1, "26236929488781225096"],
        [9, 3, 1, "82819978569417417120"],
        [9, 4, 1, "173775662996828806944"],
        [9, 5, 1, "255855658700019093984"],
        [9, 6, 1, "271907707441331146464"],
        [9, 7, 1, "211255475294928174336"],
        [9, 8, 1, "120155554610053931520"],
        [9, 9, 1, "49583201035954839552"],
        [9, 10, 1, "14544563427599745024"],
        [9, 11, 1, "2926118429357801472"],
        [9, 12, 1, "380219920543383552"],
        [9, 13, 1, "28727106369748992"],
        [9, 14, 1, "1024485897535488"],
        [9, 15, 1, "9914932002816"],
        [10, 0, 1, "350478220061272320"],
        [10, 1, 1, "3714122884143587328"],
        [10, 2, 1, "17706810287183660928"],
        [10, 3, 1, "50247623954628495648"],
        [10, 4, 1, "94601445298443347040"],
        [10, 5, 1, "124629168622448546784"],
        [10, 6, 1, "118036552526970170112"],
        [10, 7, 1, "81258222055875803136"],
        [10, 8, 1, "40610335673153507328"],
        [10, 9, 1, "14544563427599745024"],
        [10, 10, 1, "3634055486797971456"],
        [10, 11, 1, "604407098000277504"],
        [10, 12, 1, "61673494318940160"],
        [10, 13, 1, "3306425130418176"],
        [10, 14, 1, "64066550759424"],
        [11, 0, 1, "215106540773091840"],
        [11, 1, 1, "2041593992440049664"],
        [11, 2, 1, "8714973410887479552"],
        [11, 3, 1, "22122472795002619776"],
        [11, 4, 1, "37185066303764186592"],
        [11, 5, 1, "43594370704250191872"],
        [11, 6, 1, "36555063951513000960"],
        [11, 7, 1, "22106417420981403648"],
        [11, 8, 1, "9589705842697150464"],
        [11, 9, 1, "2926118429357801472"],
        [11, 10, 1, "604407098000277504"],
        [11, 11, 1, "78882351791210496"],
        [11, 12, 1, "5699727626600448"],
        [11, 13, 1, "165465619955712"],
        [12, 0, 1, "94131106471526400"],
        [12, 1, 1, "794757836196237312"],
        [12, 2, 1, "3019656817085313024"],
        [12, 3, 1, "6818393638271043072"],
        [12, 4, 1, "10173036170305163520"],
        [12, 5, 1, "10542580311840989184"],
        [12, 6, 1, "7759961158568620032"],
        [12, 7, 1, "4073125047868440576"],
        [12, 8, 1, "1506096392174567424"],
        [12, 9, 1, "380219920543383552"],
        [12, 10, 1, "61673494318940160"],
        [12, 11, 1, "5699727626600448"],
        [12, 12, 1, "222628002398208"],
        [13, 0, 1, "27675610619904000"],
        [13, 1, 1, "206307099985674240"],
        [13, 2, 1, "693173976724408320"],
        [13, 3, 1, "1383553094904797184"],
        [13, 4, 1, "1819699554675064320"],
        [13, 5, 1, "1652728928162715648"],
        [13, 6, 1, "1055273407859220480"],
        [13, 7, 1, "472297908692680704"],
        [13, 8, 1, "144651754697785344"],
        [13, 9, 1, "28727106369748992"],
        [13, 10, 1, "3306425130418176"],
        [13, 11, 1, "165465619955712"],
        [14, 0, 1, "4875992432640000"],
        [14, 1, 1, "31840617568665600"],
        [14, 2, 1, "93946469643878400"],
        [14, 3, 1, "164558449729290240"],
        [14, 4, 1, "189146713543114752"],
        [14, 5, 1, "148806901056798720"],
        [14, 6, 1, "80995817570697216"],
        [14, 7, 1, "30049409056112640"],
        [14, 8, 1, "7251909144477696"],
        [14, 9, 1, "1024485897535488"],
        [14, 10, 1, "64066550759424"],
        [15, 0, 1, "386983526400000"],
        [15, 1, 1, "2196346503168000"],
        [15, 2, 1, "5646674903040000"],
        [15, 3, 1, "8603717153587200"],
        [15, 4, 1, "8543197898735616"],
        [15, 5, 1, "5723612610822144"],
        [15, 6, 1, "2582994707546112"],
        [15, 7, 1, "755622186319872"],
        [15, 8, 1, "129676873826304"],
        [15, 9, 1, "9914932002816"],
        [0, 1, 2, "21158324305920"],
        [0, 2, 2, "313848477204480"],
        [0, 3, 2, "2107212372541440"],
        [0, 4, 2, "8451963290603520"],
        [0, 5, 2, "22507559301242880"],
        [0, 6, 2, "41822195225195520"],
        [0, 7, 2, "55449968702999040"],
        [0, 8, 2, "52695508696197120"],
        [0, 9, 2, "35506476234547200"],
        [0, 10, 2, "16486262517104640"],
        [0, 11, 2, "4990926539980800"],
        [0, 12, 2, "882322440192000"],
        [0, 13, 2, "68797071360000"],
        [1, 0, 2, "21158324305920"],
        [1, 1, 2, "627696954408960"],
        [1, 2, 2, "6452766485544960"],
        [1, 3, 2, "35569648634720256"],
        [1, 4, 2, "123115335343902720"],
        [1, 5, 2, "288312323089665024"],
        [1, 6, 2, "474325446520171008"],
        [1, 7, 2, "557283328854817536"],
        [1, 8, 2, "468099364251644928"],
        [1, 9, 2, "277471848677916672"],
        [1, 10, 2, "112657271381508096"],
        [1, 11, 2, "29618600728264704"],
        [1, 12, 2, "4512537504645120"],
        [1, 13, 2, "300490319462400"],
        [2, 0, 2, "313848477204480"],
        [2, 1, 2, "6452766485544960"],
        [2, 2, 2, "54235370688233472"],
        [2, 3, 2, "257238115329724416"],
        [2, 4, 2, "781880523373992960"],
        [2, 5, 2, "1621269274876049664"],
        [2, 6, 2, "2367196848476521344"],
        [2, 7, 2, "2465616317296583232"],
        [2, 8, 2, "1830104510697351936"],
        [2, 9, 2, "954161287743356928"],
        [2, 10, 2, "338803967341633536"],
        [2, 11, 2, "77376985996935168"],
        [2, 12, 2, "10156612690575360"],
        [2, 13, 2, "576465312153600"],
        [3, 0, 2, "2107212372541440"],
        [3, 1, 2, "35569648634720256"],
        [3, 2, 2, "257238115329724416"],
        [3, 3, 2, "1070772327689324544"],
        [3, 4, 2, "2881095478516712448"],
        [3, 5, 2, "5304441041536143744"],
        [3, 6, 2, "6875225863880387328"],
        [3, 7, 2, "6342122505966140160"],
        [3, 8, 2, "4153164436103248512"],
        [3, 9, 2, "1900757472333917184"],
        [3, 10, 2, "588735060849930240"],
        [3, 11, 2, "116356284353396736"],
        [3, 12, 2, "13078526368186368"],
        [3, 13, 2, "626438386483200"],
        [4, 0, 2, "8451963290603520"],
        [4, 1, 2, "123115335343902720"],
        [4, 2, 2, "781880523373992960"],
        [4, 3, 2, "2881095478516712448"],
        [4, 4, 2, "6883628501348762112"],
        [4, 5, 2, "11255511443007462336"],
        [4, 6, 2, "12932602535957437440"],
        [4, 7, 2, "10540505163353190912"],
        [4, 8, 2, "6070302984674092032"],
        [4, 9, 2, "2428378147696914432"],
        [4, 10, 2, "652229411859283968"],
        [4, 11, 2, "110574796398723072"],
        [4, 12, 2, "10498585405685760"],
        [4, 13, 2, "415137269809152"],
        [5, 0, 2, "22507559301242880"],
        [5, 1, 2, "288312323089665024"],
        [5, 2, 2, "1621269274876049664"],
        [5, 3, 2, "5304441041536143744"],
        [5, 4, 2, "11255511443007462336"],
        [5, 5, 2, "16319115522197821440"],
        [5, 6, 2, "16576111694910918528"],
        [5, 7, 2, "11890415877398286336"],
        [5, 8, 2, "5990562199545163776"],
        [5, 9, 2, "2079501160315650048"],
        [5, 10, 2, "479203153967775744"],
        [5, 11, 2, "68570100139032576"],
        [5, 12, 2, "5358948170858496"],
        [5, 13, 2, "167351622303744"],
        [6, 0, 2, "41822195225195520"],
        [6, 1, 2, "474325446520171008"],
        [6, 2, 2, "2367196848476521344"],
        [6, 3, 2, "6875225863880387328"],
        [6, 4, 2, "12932602535957437440"],
        [6, 5, 2, "16576111694910918528"],
        [6, 6, 2, "14821506803116832256"],
        [6, 7, 2, "9303193019636490240"],
        [6, 8, 2, "4067340407472439296"],
        [6, 9, 2, "1210823384195727360"],
        [6, 10, 2, "235160877355499520"],
        [6, 11, 2, "27602910923194368"],
        [6, 12, 2, "1690713622315008"],
        [6, 13, 2, "37876779712512"],
        [7, 0, 2, "55449968702999040"],
        [7, 1, 2, "557283328854817536"],
        [7, 2, 2, "2465616317296583232"],
        [7, 3, 2, "6342122505966140160"],
        [7, 4, 2, "10540505163353190912"],
        [7, 5, 2, "11890415877398286336"],
        [7, 6, 2, "9303193019636490240"],
        [7, 7, 2, "5067072263333117952"],
        [7, 8, 2, "1898984984172429312"],
        [7, 9, 2, "475821266410930176"],
        [7, 10, 2, "75579354595196928"],
        [7, 11, 2, "6909309770268672"],
        [7, 12, 2, "299569741037568"],
        [7, 13, 2, "3696356229120"],
        [8, 0, 2, "52695508696197120"],
        [8, 1, 2, "468099364251644928"],
        [8, 2, 2, "1830104510697351936"],
        [8, 3, 2, "4153164436103248512"],
        [8, 4, 2, "6070302984674092032"],
        [8, 5, 2, "5990562199545163776"],
        [8, 6, 2, "4067340407472439296"],
        [8, 7, 2, "1898984984172429312"],
        [8, 8, 2, "598703332750000128"],
        [8, 9, 2, "122477903688499200"],
        [8, 10, 2, "15089136184590336"],
        [8, 11, 2, "967654269517824"],
        [8, 12, 2, "22641087873024"],
        [9, 0, 2, "35506476234547200"],
        [9, 1, 2, "277471848677916672"],
        [9, 2, 2, "954161287743356928"],
        [9, 3, 2, "1900757472333917184"],
        [9, 4, 2, "2428378147696914432"],
        [9, 5, 2, "2079501160315650048"],
        [9, 6, 2, "1210823384195727360"],
        [9, 7, 2, "475821266410930176"],
        [9, 8, 2, "122477903688499200"],
        [9, 9, 2, "19405603243819008"],
        [9, 10, 2, "1669563930378240"],
        [9, 11, 2, "57144338546688"],
        [10, 0, 2, "16486262517104640"],
        [10, 1, 2, "112657271381508096"],
        [10, 2, 2, "338803967341633536"],
        [10, 3, 2, "588735060849930240"],
        [10, 4, 2, "652229411859283968"],
        [10, 5, 2, "479203153967775744"],
        [10, 6, 2, "235160877355499520"],
        [10, 7, 2, "75579354595196928"],
        [10, 8, 2, "15089136184590336"],
        [10, 9, 2, "1669563930378240"],
        [10, 10, 2, "76399213805568"],
        [11, 0, 2, "4990926539980800"],
        [11, 1, 2, "29618600728264704"],
        [11, 2, 2, "77376985996935168"],
        [11, 3, 2, "116356284353396736"],
        [11, 4, 2, "110574796398723072"],
        [11, 5, 2, "68570100139032576"],
        [11, 6, 2, "27602910923194368"],
        [11, 7, 2, "6909309770268672"],
        [11, 8, 2, "967654269517824"],
        [11, 9, 2, "57144338546688"],
        [12, 0, 2, "882322440192000"],
        [12, 1, 2, "4512537504645120"],
        [12, 2, 2, "10156612690575360"],
        [12, 3, 2, "13078526368186368"],
        [12, 4, 2, "10498585405685760"],
        [12, 5, 2, "5358948170858496"],
        [12, 6, 2, "1690713622315008"],
        [12, 7, 2, "299569741037568"],
        [12, 8, 2, "22641087873024"],
        [13, 0, 2, "68797071360000"],
        [13, 1, 2, "300490319462400"],
        [13, 2, 2, "576465312153600"],
        [13, 3, 2, "626438386483200"],
        [13, 4, 2, "415137269809152"],
        [13, 5, 2, "167351622303744"],
        [13, 6, 2, "37876779712512"],
        [13, 7, 2, "3696356229120"],
        [0, 1, 3, "14105549537280"],
        [0, 2, 3, "152026478346240"],
        [0, 3, 3, "718468777820160"],
        [0, 4, 3, "1952694687744000"],
        [0, 5, 3, "3365779680645120"],
        [0, 6, 3, "3828776311848960"],
        [0, 7, 3, "2900918810050560"],
        [0, 8, 3, "1442319134883840"],
        [0, 9, 3, "450242433515520"],
        [0, 10, 3, "79804602777600"],
        [0, 11, 3, "6115295232000"],
        [1, 0, 3, "14105549537280"],
        [1, 1, 3, "304052956692480"],
        [1, 2, 3, "2214614812999680"],
        [1, 3, 3, "8367039513870336"],
        [1, 4, 3, "19067702750244864"],
        [1, 5, 3, "28019268524740608"],
        [1, 6, 3, "27302369953480704"],
        [1, 7, 3, "17707368753856512"],
        [1, 8, 3, "7508909798719488"],
        [1, 9, 3, "1986570473177088"],
        [1, 10, 3, "295469662076928"],
        [1, 11, 3, "18712803409920"],
        [2, 0, 3, "152026478346240"],
        [2, 1, 3, "2214614812999680"],
        [2, 2, 3, "12828689652252672"],
        [2, 3, 3, "40508856895684608"],
        [2, 4, 3, "78632357570592768"],
        [2, 5, 3, "99096955494741504"],
        [2, 6, 3, "82893339237740544"],
        [2, 7, 3, "46034044613074944"],
        [2, 8, 3, "16623480281628672"],
        [2, 9, 3, "3711643755872256"],
        [2, 10, 3, "459466846765056"],
        [2, 11, 3, "23706111836160"],
        [3, 0, 3, "718468777820160"],
        [3, 1, 3, "8367039513870336"],
        [3, 2, 3, "40508856895684608"],
        [3, 3, 3, "108879969235525632"],
        [3, 4, 3, "181220282144824320"],
        [3, 5, 3, "196136615083788288"],
        [3, 6, 3, "140593614957158400"],
        [3, 7, 3, "66545124376707072"],
        [3, 8, 3, "20293018559447040"],
        [3, 9, 3, "3771092030717952"],
        [3, 10, 3, "379804698279936"],
        [3, 11, 3, "15372275154944"],
        [4, 0, 3, "1952694687744000"],
        [4, 1, 3, "19067702750244864"],
        [4, 2, 3, "78632357570592768"],
        [4, 3, 3, "181220282144824320"],
        [4, 4, 3, "259008384961916928"],
        [4, 5, 3, "240182128131416064"],
        [4, 6, 3, "146670218603200512"],
        [4, 7, 3, "58561243536162816"],
        [4, 8, 3, "14829248113016832"],
        [4, 9, 3, "2231426328035328"],
        [4, 10, 3, "174492022210560"],
        [4, 11, 3, "5074168315904"],
        [5, 0, 3, "3365779680645120"],
        [5, 1, 3, "28019268524740608"],
        [5, 2, 3, "99096955494741504"],
        [5, 3, 3, "196136615083788288"],
        [5, 4, 3, "240182128131416064"],
        [5, 5, 3, "189672832044564480"],
        [5, 6, 3, "97598173506306048"],
        [5, 7, 3, "32279538417795072"],
        [5, 8, 3, "6586110641700864"],
        [5, 9, 3, "761585622581248"],
        [5, 10, 3, "41774361870336"],
        [5, 11, 3, "675786260480"],
        [6, 0, 3, "3828776311848960"],
        [6, 1, 3, "27302369953480704"],
        [6, 2, 3, "82893339237740544"],
        [6, 3, 3, "140593614957158400"],
        [6, 4, 3, "146670218603200512"],
        [6, 5, 3, "97598173506306048"],
        [6, 6, 3, "41559426582183936"],
        [6, 7, 3, "11043683476439040"],
        [6, 8, 3, "1720313331056640"],
        [6, 9, 3, "137462609346560"],
        [6, 10, 3, "4023579049984"],
        [7, 0, 3, "2900918810050560"],
        [7, 1, 3, "17707368753856512"],
        [7, 2, 3, "46034044613074944"],
        [7, 3, 3, "66545124376707072"],
        [7, 4, 3, "58561243536162816"],
        [7, 5, 3, "32279538417795072"],
        [7, 6, 3, "11043683476439040"],
        [7, 7, 3, "2235694911062016"],
        [7, 8, 3, "239035196899328"],
        [7, 9, 3, "10012239855616"],
        [8, 0, 3, "1442319134883840"],
        [8, 1, 3, "7508909798719488"],
        [8, 2, 3, "16623480281628672"],
        [8, 3, 3, "20293018559447040"],
        [8, 4, 3, "14829248113016832"],
        [8, 5, 3, "6586110641700864"],
        [8, 6, 3, "1720313331056640"],
        [8, 7, 3, "239035196899328"],
        [8, 8, 3, "13328894132224"],
        [9, 0, 3, "450242433515520"],
        [9, 1, 3, "1986570473177088"],
        [9, 2, 3, "3711643755872256"],
        [9, 3, 3, "3771092030717952"],
        [9, 4, 3, "2231426328035328"],
        [9, 5, 3, "761585622581248"],
        [9, 6, 3, "137462609346560"],
        [9, 7, 3, "10012239855616"],
        [10, 0, 3, "79804602777600"],
        [10, 1, 3, "295469662076928"],
        [10, 2, 3, "459466846765056"],
        [10, 3, 3, "379804698279936"],
        [10, 4, 3, "174492022210560"],
        [10, 5, 3, "41774361870336"],
        [10, 6, 3, "4023579049984"],
        [11, 0, 3, "6115295232000"],
        [11, 1, 3, "18712803409920"],
        [11, 2, 3, "23706111836160"],
        [11, 3, 3, "15372275154944"],
        [11, 4, 3, "5074168315904"],
        [11, 5, 3, "675786260480"],
        [0, 1, 4, "4701849845760"],
        [0, 2, 4, "31606879518720"],
        [0, 3, 4, "88043589550080"],
        [0, 4, 4, "132122625638400"],
        [0, 5, 4, "117012352204800"],
        [0, 6, 4, "63030857564160"],
        [0, 7, 4, "20318068408320"],
        [0, 8, 4, "3608024186880"],
        [0, 9, 4, "271790899200"],
        [1, 0, 4, "4701849845760"],
        [1, 1, 4, "63213759037440"],
        [1, 2, 4, "274463228805120"],
        [1, 3, 4, "584095359246336"],
        [1, 4, 4, "703087651749888"],
        [1, 5, 4, "508519700103168"],
        [1, 6, 4, "224316984655872"],
        [1, 7, 4, "58682882654208"],
        [1, 8, 4, "8276712357888"],
        [1, 9, 4, "476238053376"],
        [2, 0, 4, "31606879518720"],
        [2, 1, 4, "274463228805120"],
        [2, 2, 4, "903945467215872"],
        [2, 3, 4, "1537238669230080"],
        [2, 4, 4, "1508499847249920"],
        [2, 5, 4, "893057104871424"],
        [2, 6, 4, "319882939858944"],
        [2, 7, 4, "66555928903680"],
        [2, 8, 4, "7182829486080"],
        [2, 9, 4, "294473695232"],
        [3, 0, 4, "88043589550080"],
        [3, 1, 4, "584095359246336"],
        [3, 2, 4, "1537238669230080"],
        [3, 3, 4, "2125395096109056"],
        [3, 4, 4, "1700621235781632"],
        [3, 5, 4, "813344458014720"],
        [3, 6, 4, "229882327990272"],
        [3, 7, 4, "36065746354176"],
        [3, 8, 4, "2682341294080"],
        [3, 9, 4, "60666413056"],
        [4, 0, 4, "132122625638400"],
        [4, 1, 4, "703087651749888"],
        [4, 2, 4, "1508499847249920"],
        [4, 3, 4, "1700621235781632"],
        [4, 4, 4, "1096948918517760"],
        [4, 5, 4, "412138057236480"],
        [4, 6, 4, "87090561810432"],
        [4, 7, 4, "9245588193280"],
        [4, 8, 4, "359166640128"],
        [5, 0, 4, "117012352204800"],
        [5, 1, 4, "508519700103168"],
        [5, 2, 4, "893057104871424"],
        [5, 3, 4, "813344458014720"],
        [5, 4, 4, "412138057236480"],
        [5, 5, 4, "115462813777920"],
        [5, 6, 4, "16386373976064"],
        [5, 7, 4, "890668843008"],
        [6, 0, 4, "63030857564160"],
        [6, 1, 4, "224316984655872"],
        [6, 2, 4, "319882939858944"],
        [6, 3, 4, "229882327990272"],
        [6, 4, 4, "87090561810432"],
        [6, 5, 4, "16386373976064"],
        [6, 6, 4, "1184337231872"],
        [7, 0, 4, "20318068408320"],
        [7, 1, 4, "58682882654208"],
        [7, 2, 4, "66555928903680"],
        [7, 3, 4, "36065746354176"],
        [7, 4, 4, "9245588193280"],
        [7, 5, 4, "890668843008"],
        [8, 0, 4, "3608024186880"],
        [8, 1, 4, "8276712357888"],
        [8, 2, 4, "7182829486080"],
        [8, 3, 4, "2682341294080"],
        [8, 4, 4, "359166640128"],
        [9, 0, 4, "271790899200"],
        [9, 1, 4, "476238053376"],
        [9, 2, 4, "294473695232"],
        [9, 3, 4, "60666413056"],
        [0, 1, 5, "626913312768"],
        [0, 2, 5, "1671768834048"],
        [0, 3, 5, "1857520926720"],
        [0, 4, 5, "1100753141760"],
        [0, 5, 5, "366917713920"],
        [0, 6, 5, "65229815808"],
        [0, 7, 5, "4831838208"],
        [1, 0, 5, "626913312768"],
        [1, 1, 5, "3343537668096"],
        [1, 2, 5, "5696397508608"],
        [1, 3, 5, "4678200852480"],
        [1, 4, 5, "2079200378880"],
        [1, 5, 5, "500095254528"],
        [1, 6, 5, "57982058496"],
        [1, 7, 5, "2147483648"],
        [2, 0, 5, "1671768834048"],
        [2, 1, 5, "5696397508608"],
        [2, 2, 5, "7154895421440"],
        [2, 3, 5, "4403012567040"],
        [2, 4, 5, "1413312675840"],
        [2, 5, 5, "222264557568"],
        [2, 6, 5, "12884901888"],
        [3, 0, 5, "1857520926720"],
        [3, 1, 5, "4678200852480"],
        [3, 2, 5, "4403012567040"],
        [3, 3, 5, "1956894474240"],
        [3, 4, 5, "410706247680"],
        [3, 5, 5, "32212254720"],
        [4, 0, 5, "1100753141760"],
        [4, 1, 5, "2079200378880"],
        [4, 2, 5, "1413312675840"],
        [4, 3, 5, "410706247680"],
        [4, 4, 5, "42949672960"],
        [5, 0, 5, "366917713920"],
        [5, 1, 5, "500095254528"],
        [5, 2, 5, "222264557568"],
        [5, 3, 5, "32212254720"],
        [6, 0, 5, "65229815808"],
        [6, 1, 5, "57982058496"],
        [6, 2, 5, "12884901888"],
        [7, 0, 5, "4831838208"],
        [7, 1, 5, "2147483648"]
      ]
    },
    {
      "sigma": -1,
      "tau": 1,
      "monomial_count": 952,
      "counts_by_Z_degree": [
        302,
        234,
        174,
        122,
        78,
        42
      ],
      "degrees": [
        17,
        17,
        5
      ],
      "minimum_coefficient": "2147483648",
      "maximum_coefficient": "7656923234853258847272",
      "sha256_terms": "ad9c87d3919ca3e7d8b7dbc59ac4e8a2ea0344d074695243641bc5c85da78029",
      "terms": [
        [0, 1, 0, "4760622968832"],
        [0, 2, 0, "109229849229312"],
        [0, 3, 0, "1172303406074880"],
        [0, 4, 0, "7809405261788160"],
        [0, 5, 0, "36128224450978560"],
        [0, 6, 0, "123027242099025024"],
        [0, 7, 0, "318851211462156864"],
        [0, 8, 0, "641233263291036480"],
        [0, 9, 0, "1010700743078491920"],
        [0, 10, 0, "1251870846362330040"],
        [0, 11, 0, "1213495998064673796"],
        [0, 12, 0, "910032732376631856"],
        [0, 13, 0, "516989649881923200"],
        [0, 14, 0, "214773725719296000"],
        [0, 15, 0, "61417913610240000"],
        [0, 16, 0, "10775072563200000"],
        [0, 17, 0, "870712934400000"],
        [1, 0, 0, "4760622968832"],
        [1, 1, 0, "218459698458624"],
        [1, 2, 0, "3565456817882112"],
        [1, 3, 0, "32283040627155456"],
        [1, 4, 0, "191120090926295808"],
        [1, 5, 0, "802997231955213312"],
        [1, 6, 0, "2508741099642990528"],
        [1, 7, 0, "5993117668184531040"],
        [1, 8, 0, "11127262096280008080"],
        [1, 9, 0, "16186836493523719872"],
        [1, 10, 0, "18472774915828497276"],
        [1, 11, 0, "16453002919775264946"],
        [1, 12, 0, "11295460854978739848"],
        [1, 13, 0, "5848207492740954912"],
        [1, 14, 0, "2202714949839851520"],
        [1, 15, 0, "567815468191027200"],
        [1, 16, 0, "89263313252352000"],
        [1, 17, 0, "6428763832320000"],
        [2, 0, 0, "109229849229312"],
        [2, 1, 0, "3565456817882112"],
        [2, 2, 0, "48947270730734592"],
        [2, 3, 0, "392924797681623552"],
        [2, 4, 0, "2108916660258781056"],
        [2, 5, 0, "8118973279038489984"],
        [2, 6, 0, "23359646188706945184"],
        [2, 7, 0, "51491265211075544064"],
        [2, 8, 0, "88217231641406632944"],
        [2, 9, 0, "118265320019316194172"],
        [2, 10, 0, "124104360244164701706"],
        [2, 11, 0, "101337353466969096891"],
        [2, 12, 0, "63557421566255872236"],
        [2, 13, 0, "29945475205182878256"],
        [2, 14, 0, "10222753047180418368"],
        [2, 15, 0, "2379439262699343360"],
        [2, 16, 0, "336721979012198400"],
        [2, 17, 0, "21791122993152000"],
        [3, 0, 0, "1172303406074880"],
        [3, 1, 0, "32283040627155456"],
        [3, 2, 0, "392924797681623552"],
        [3, 3, 0, "2857890167056539648"],
        [3, 4, 0, "14045580185413135680"],
        [3, 5, 0, "49768769743431445440"],
        [3, 6, 0, "132073069293293073984"],
        [3, 7, 0, "268582421154939461496"],
        [3, 8, 0, "424084988724180295572"],
        [3, 9, 0, "522982317858935760324"],
        [3, 10, 0, "503552810238197727888"],
        [3, 11, 0, "376154334890769945852"],
        [3, 12, 0, "215134866728378307666"],
        [3, 13, 0, "92136533402147538528"],
        [3, 14, 0, "28506705594425286048"],
        [3, 15, 0, "5999161527226252800"],
        [3, 16, 0, "766323521140377600"],
        [3, 17, 0, "44729664086016000"],
        [4, 0, 0, "7809405261788160"],
        [4, 1, 0, "191120090926295808"],
        [4, 2, 0, "2108916660258781056"],
        [4, 3, 0, "14045580185413135680"],
        [4, 4, 0, "63521989902333509760"],
        [4, 5, 0, "207557558389550379168"],
        [4, 6, 0, "508075005563126164152"],
        [4, 7, 0, "952231741808960057544"],
        [4, 8, 0, "1383348064019476170996"],
        [4, 9, 0, "1566003974559603789231"],
        [4, 10, 0, "1380486504296862377928"],
        [4, 11, 0, "941479530920338794372"],
        [4, 12, 0, "490223721263115908412"],
        [4, 13, 0, "190642390209321566220"],
        [4, 14, 0, "53438213430655538832"],
        [4, 15, 0, "10169499973531835520"],
        [4, 16, 0, "1172903803513804800"],
        [4, 17, 0, "61731716640768000"],
        [5, 0, 0, "36128224450978560"],
        [5, 1, 0, "802997231955213312"],
        [5, 2, 0, "8118973279038489984"],
        [5, 3, 0, "49768769743431445440"],
        [5, 4, 0, "207557558389550379168"],
        [5, 5, 0, "625549617856396195920"],
        [5, 6, 0, "1411220047092638814504"],
        [5, 7, 0, "2433655376508790785258"],
        [5, 8, 0, "3246223968431124611661"],
        [5, 9, 0, "3365969116734577107936"],
        [5, 10, 0, "2710758494830526241354"],
        [5, 11, 0, "1684527457590473975964"],
        [5, 12, 0, "797229852040066475700"],
        [5, 13, 0, "281134267771451751234"],
        [5, 14, 0, "71299480141080949896"],
        [5, 15, 0, "12248940878242903584"],
        [5, 16, 0, "1272144642147532800"],
        [5, 17, 0, "60105540796416000"],
        [6, 0, 0, "123027242099025024"],
        [6, 1, 0, "2508741099642990528"],
        [6, 2, 0, "23359646188706945184"],
        [6, 3, 0, "132073069293293073984"],
        [6, 4, 0, "508075005563126164152"],
        [6, 5, 0, "1411220047092638814504"],
        [6, 6, 0, "2929456353221633589732"],
        [6, 7, 0, "4639012737189849127089"],
        [6, 8, 0, "5669031347051908742028"],
        [6, 9, 0, "5371941198527618941638"],
        [6, 10, 0, "3943798037173755415440"],
        [6, 11, 0, "2228577317911814889312"],
        [6, 12, 0, "956721291347855301822"],
        [6, 13, 0, "305243850416053975344"],
        [6, 14, 0, "69837073276231000512"],
        [6, 15, 0, "10784902106771296128"],
        [6, 16, 0, "1002194524215705600"],
        [6, 17, 0, "42100367818752000"],
        [7, 0, 0, "318851211462156864"],
        [7, 1, 0, "5993117668184531040"],
        [7, 2, 0, "51491265211075544064"],
        [7, 3, 0, "268582421154939461496"],
        [7, 4, 0, "952231741808960057544"],
        [7, 5, 0, "2433655376508790785258"],
        [7, 6, 0, "4639012737189849127089"],
        [7, 7, 0, "6730636689474642441864"],
        [7, 8, 0, "7517858593503755593386"],
        [7, 9, 0, "6495485093033646306852"],
        [7, 10, 0, "4337238454472297835792"],
        [7, 11, 0, "2223400494789263791116"],
        [7, 12, 0, "863397595897899152328"],
        [7, 13, 0, "248311209206539431648"],
        [7, 14, 0, "50981762421064471680"],
        [7, 15, 0, "7022674407869918208"],
        [7, 16, 0, "577234037411020800"],
        [7, 17, 0, "21194657759232000"],
        [8, 0, 0, "641233263291036480"],
        [8, 1, 0, "11127262096280008080"],
        [8, 2, 0, "88217231641406632944"],
        [8, 3, 0, "424084988724180295572"],
        [8, 4, 0, "1383348064019476170996"],
        [8, 5, 0, "3246223968431124611661"],
        [8, 6, 0, "5669031347051908742028"],
        [8, 7, 0, "7517858593503755593386"],
        [8, 8, 0, "7656923234853258847272"],
        [8, 9, 0, "6017621059322069914800"],
        [8, 10, 0, "3645180454540340262546"],
        [8, 11, 0, "1689899161057492939704"],
        [8, 12, 0, "591137809413269915808"],
        [8, 13, 0, "152351763411890374272"],
        [8, 14, 0, "27830521836768075264"],
        [8, 15, 0, "3376348657094559744"],
        [8, 16, 0, "240831668197785600"],
        [8, 17, 0, "7505760485376000"],
        [9, 0, 0, "1010700743078491920"],
        [9, 1, 0, "16186836493523719872"],
        [9, 2, 0, "118265320019316194172"],
        [9, 3, 0, "522982317858935760324"],
        [9, 4, 0, "1566003974559603789231"],
        [9, 5, 0, "3365969116734577107936"],
        [9, 6, 0, "5371941198527618941638"],
        [9, 7, 0, "6495485093033646306852"],
        [9, 8, 0, "6017621059322069914800"],
        [9, 9, 0, "4290272710741137625380"],
        [9, 10, 0, "2349950731122601868616"],
        [9, 11, 0, "980953212687591047040"],
        [9, 12, 0, "307206959826477285504"],
        [9, 13, 0, "70315592165441722368"],
        [9, 14, 0, "11276495553523894272"],
        [9, 15, 0, "1180707274793041920"],
        [9, 16, 0, "70803041078476800"],
        [9, 17, 0, "1777512480768000"],
        [10, 0, 0, "1251870846362330040"],
        [10, 1, 0, "18472774915828497276"],
        [10, 2, 0, "124104360244164701706"],
        [10, 3, 0, "503552810238197727888"],
        [10, 4, 0, "1380486504296862377928"],
        [10, 5, 0, "2710758494830526241354"],
        [10, 6, 0, "3943798037173755415440"],
        [10, 7, 0, "4337238454472297835792"],
        [10, 8, 0, "3645180454540340262546"],
        [10, 9, 0, "2349950731122601868616"],
        [10, 10, 0, "1158820633765079161920"],
        [10, 11, 0, "432861720040308890880"],
        [10, 12, 0, "120260513574187471872"],
        [10, 13, 0, "24115728124009451520"],
        [10, 14, 0, "3325716580560150528"],
        [10, 15, 0, "290865675515756544"],
        [10, 16, 0, "13875502959820800"],
        [10, 17, 0, "252765536256000"],
        [11, 0, 0, "1213495998064673796"],
        [11, 1, 0, "16453002919775264946"],
        [11, 2, 0, "101337353466969096891"],
        [11, 3, 0, "376154334890769945852"],
        [11, 4, 0, "941479530920338794372"],
        [11, 5, 0, "1684527457590473975964"],
        [11, 6, 0, "2228577317911814889312"],
        [11, 7, 0, "2223400494789263791116"],
        [11, 8, 0, "1689899161057492939704"],
        [11, 9, 0, "980953212687591047040"],
        [11, 10, 0, "432861720040308890880"],
        [11, 11, 0, "143389695524411538432"],
        [11, 12, 0, "34867214212228927488"],
        [11, 13, 0, "6000329283439656960"],
        [11, 14, 0, "688603379470663680"],
        [11, 15, 0, "47573460799193088"],
        [11, 16, 0, "1620349393305600"],
        [11, 17, 0, "16307453952000"],
        [12, 0, 0, "910032732376631856"],
        [12, 1, 0, "11295460854978739848"],
        [12, 2, 0, "63557421566255872236"],
        [12, 3, 0, "215134866728378307666"],
        [12, 4, 0, "490223721263115908412"],
        [12, 5, 0, "797229852040066475700"],
        [12, 6, 0, "956721291347855301822"],
        [12, 7, 0, "863397595897899152328"],
        [12, 8, 0, "591137809413269915808"],
        [12, 9, 0, "307206959826477285504"],
        [12, 10, 0, "120260513574187471872"],
        [12, 11, 0, "34867214212228927488"],
        [12, 12, 0, "7271343228991905792"],
        [12, 13, 0, "1039535486487134208"],
        [12, 14, 0, "93914583748706304"],
        [12, 15, 0, "4601805144588288"],
        [12, 16, 0, "84798760550400"],
        [13, 0, 0, "516989649881923200"],
        [13, 1, 0, "5848207492740954912"],
        [13, 2, 0, "29945475205182878256"],
        [13, 3, 0, "92136533402147538528"],
        [13, 4, 0, "190642390209321566220"],
        [13, 5, 0, "281134267771451751234"],
        [13, 6, 0, "305243850416053975344"],
        [13, 7, 0, "248311209206539431648"],
        [13, 8, 0, "152351763411890374272"],
        [13, 9, 0, "70315592165441722368"],
        [13, 10, 0, "24115728124009451520"],
        [13, 11, 0, "6000329283439656960"],
        [13, 12, 0, "1039535486487134208"],
        [13, 13, 0, "116870465199144960"],
        [13, 14, 0, "7468591296282624"],
        [13, 15, 0, "197227953782784"],
        [14, 0, 0, "214773725719296000"],
        [14, 1, 0, "2202714949839851520"],
        [14, 2, 0, "10222753047180418368"],
        [14, 3, 0, "28506705594425286048"],
        [14, 4, 0, "53438213430655538832"],
        [14, 5, 0, "71299480141080949896"],
        [14, 6, 0, "69837073276231000512"],
        [14, 7, 0, "50981762421064471680"],
        [14, 8, 0, "27830521836768075264"],
        [14, 9, 0, "11276495553523894272"],
        [14, 10, 0, "3325716580560150528"],
        [14, 11, 0, "688603379470663680"],
        [14, 12, 0, "93914583748706304"],
        [14, 13, 0, "7468591296282624"],
        [14, 14, 0, "256638726438912"],
        [15, 0, 0, "61417913610240000"],
        [15, 1, 0, "567815468191027200"],
        [15, 2, 0, "2379439262699343360"],
        [15, 3, 0, "5999161527226252800"],
        [15, 4, 0, "10169499973531835520"],
        [15, 5, 0, "12248940878242903584"],
        [15, 6, 0, "10784902106771296128"],
        [15, 7, 0, "7022674407869918208"],
        [15, 8, 0, "3376348657094559744"],
        [15, 9, 0, "1180707274793041920"],
        [15, 10, 0, "290865675515756544"],
        [15, 11, 0, "47573460799193088"],
        [15, 12, 0, "4601805144588288"],
        [15, 13, 0, "197227953782784"],
        [16, 0, 0, "10775072563200000"],
        [16, 1, 0, "89263313252352000"],
        [16, 2, 0, "336721979012198400"],
        [16, 3, 0, "766323521140377600"],
        [16, 4, 0, "1172903803513804800"],
        [16, 5, 0, "1272144642147532800"],
        [16, 6, 0, "1002194524215705600"],
        [16, 7, 0, "577234037411020800"],
        [16, 8, 0, "240831668197785600"],
        [16, 9, 0, "70803041078476800"],
        [16, 10, 0, "13875502959820800"],
        [16, 11, 0, "1620349393305600"],
        [16, 12, 0, "84798760550400"],
        [17, 0, 0, "870712934400000"],
        [17, 1, 0, "6428763832320000"],
        [17, 2, 0, "21791122993152000"],
        [17, 3, 0, "44729664086016000"],
        [17, 4, 0, "61731716640768000"],
        [17, 5, 0, "60105540796416000"],
        [17, 6, 0, "42100367818752000"],
        [17, 7, 0, "21194657759232000"],
        [17, 8, 0, "7505760485376000"],
        [17, 9, 0, "1777512480768000"],
        [17, 10, 0, "252765536256000"],
        [17, 11, 0, "16307453952000"],
        [0, 1, 1, "15868743229440"],
        [0, 2, 1, "299742927667200"],
        [0, 3, 1, "2613542827806720"],
        [0, 4, 1, "13930993361756160"],
        [0, 5, 1, "50666876805496320"],
        [0, 6, 1, "132867142237071360"],
        [0, 7, 1, "258759749384858880"],
        [0, 8, 1, "379654704415491840"],
        [0, 9, 1, "421012729462834080"],
        [0, 10, 1, "350478220061272320"],
        [0, 11, 1, "215106540773091840"],
        [0, 12, 1, "94131106471526400"],
        [0, 13, 1, "27675610619904000"],
        [0, 14, 1, "4875992432640000"],
        [0, 15, 1, "386983526400000"],
        [1, 0, 1, "15868743229440"],
        [1, 1, 1, "599485855334400"],
        [1, 2, 1, "7970712995819520"],
        [1, 3, 1, "57998299576283136"],
        [1, 4, 1, "271559155645988352"],
        [1, 5, 1, "885744060493676544"],
        [1, 6, 1, "2101969164502105344"],
        [1, 7, 1, "3717150057518294016"],
        [1, 8, 1, "4953460295062001952"],
        [1, 9, 1, "4980156419087231040"],
        [1, 10, 1, "3746637439449163776"],
        [1, 11, 1, "2069299485927862272"],
        [1, 12, 1, "810849464522625024"],
        [1, 13, 1, "212344275187630080"],
        [1, 14, 1, "33150169822003200"],
        [1, 15, 1, "2320181231616000"],
        [2, 0, 1, "299742927667200"],
        [2, 1, 1, "7970712995819520"],
        [2, 2, 1, "88134612429053952"],
        [2, 3, 1, "561764525384991744"],
        [2, 4, 1, "2354040611299031040"],
        [2, 5, 1, "6938059848700528512"],
        [2, 6, 1, "14935678467764264064"],
        [2, 7, 1, "23976445982348180448"],
        [2, 8, 1, "28967842129445870688"],
        [2, 9, 1, "26338249710696923784"],
        [2, 10, 1, "17859746736529657344"],
        [2, 11, 1, "8857745323621016832"],
        [2, 12, 1, "3105166078488913920"],
        [2, 13, 1, "725099563298506752"],
        [2, 14, 1, "100684975090728960"],
        [2, 15, 1, "6257764889395200"],
        [3, 0, 1, "2613542827806720"],
        [3, 1, 1, "57998299576283136"],
        [3, 2, 1, "561764525384991744"],
        [3, 3, 1, "3202318922755129344"],
        [3, 4, 1, "12116208843106965504"],
        [3, 5, 1, "32372596512321618816"],
        [3, 6, 1, "63234511256620250496"],
        [3, 7, 1, "92021620530910702176"],
        [3, 8, 1, "100570073247361066608"],
        [3, 9, 1, "82480535623225523232"],
        [3, 10, 1, "50289561702144540576"],
        [3, 11, 1, "22356496039351144320"],
        [3, 12, 1, "7005272669284806144"],
        [3, 13, 1, "1458772129721604096"],
        [3, 14, 1, "180286429850910720"],
        [3, 15, 1, "9953525248819200"],
        [4, 0, 1, "13930993361756160"],
        [4, 1, 1, "271559155645988352"],
        [4, 2, 1, "2354040611299031040"],
        [4, 3, 1, "12116208843106965504"],
        [4, 4, 1, "41548774343573145600"],
        [4, 5, 1, "100706263557135223392"],
        [4, 6, 1, "178301025238108493088"],
        [4, 7, 1, "234728248769040112704"],
        [4, 8, 1, "231469274595196525248"],
        [4, 9, 1, "170792158230186806304"],
        [4, 10, 1, "93414972979719435168"],
        [4, 11, 1, "37149644640379493088"],
        [4, 12, 1, "10385706774620572416"],
        [4, 13, 1, "1924261492433260032"],
        [4, 14, 1, "210892958755430400"],
        [4, 15, 1, "10277321372467200"],
        [5, 0, 1, "50666876805496320"],
        [5, 1, 1, "885744060493676544"],
        [5, 2, 1, "6938059848700528512"],
        [5, 3, 1, "32372596512321618816"],
        [5, 4, 1, "100706263557135223392"],
        [5, 5, 1, "221235022158278348736"],
        [5, 6, 1, "354347286470801455176"],
        [5, 7, 1, "420960139256647185120"],
        [5, 8, 1, "373563450879617841408"],
        [5, 9, 1, "247335666238890075168"],
        [5, 10, 1, "121036942852605526752"],
        [5, 11, 1, "42933767050529809920"],
        [5, 12, 1, "10667341682326591488"],
        [5, 13, 1, "1748280943863724032"],
        [5, 14, 1, "168353364405288960"],
        [5, 15, 1, "7136103628800000"],
        [6, 0, 1, "132867142237071360"],
        [6, 1, 1, "2101969164502105344"],
        [6, 2, 1, "14935678467764264064"],
        [6, 3, 1, "63234511256620250496"],
        [6, 4, 1, "178301025238108493088"],
        [6, 5, 1, "354347286470801455176"],
        [6, 6, 1, "512173541530019364480"],
        [6, 7, 1, "547594966616572527552"],
        [6, 8, 1, "436081377758581651680"],
        [6, 9, 1, "258315390592669999584"],
        [6, 10, 1, "112703028292843699968"],
        [6, 11, 1, "35488008616336856064"],
        [6, 12, 1, "7780780132684591104"],
        [6, 13, 1, "1115652564410425344"],
        [6, 14, 1, "92782033386209280"],
        [6, 15, 1, "3327930925056000"],
        [7, 0, 1, "258759749384858880"],
        [7, 1, 1, "3717150057518294016"],
        [7, 2, 1, "23976445982348180448"],
        [7, 3, 1, "92021620530910702176"],
        [7, 4, 1, "234728248769040112704"],
        [7, 5, 1, "420960139256647185120"],
        [7, 6, 1, "547594966616572527552"],
        [7, 7, 1, "525403753206974834112"],
        [7, 8, 1, "374311938157585377120"],
        [7, 9, 1, "197617827255147138816"],
        [7, 10, 1, "76470063845138472960"],
        [7, 11, 1, "21209119071141593088"],
        [7, 12, 1, "4054644823819272192"],
        [7, 13, 1, "499195340557221888"],
        [7, 14, 1, "34788560291758080"],
        [7, 15, 1, "1003265143603200"],
        [8, 0, 1, "379654704415491840"],
        [8, 1, 1, "4953460295062001952"],
        [8, 2, 1, "28967842129445870688"],
        [8, 3, 1, "100570073247361066608"],
        [8, 4, 1, "231469274595196525248"],
        [8, 5, 1, "373563450879617841408"],
        [8, 6, 1, "436081377758581651680"],
        [8, 7, 1, "374311938157585377120"],
        [8, 8, 1, "237646558349090883072"],
        [8, 9, 1, "111225055015418190336"],
        [8, 10, 1, "37867437170771668992"],
        [8, 11, 1, "9137338412280422400"],
        [8, 12, 1, "1493892619860049920"],
        [8, 13, 1, "153046355423920128"],
        [8, 14, 1, "8468609472921600"],
        [8, 15, 1, "176935875379200"],
        [9, 0, 1, "421012729462834080"],
        [9, 1, 1, "4980156419087231040"],
        [9, 2, 1, "26338249710696923784"],
        [9, 3, 1, "82480535623225523232"],
        [9, 4, 1, "170792158230186806304"],
        [9, 5, 1, "247335666238890075168"],
        [9, 6, 1, "258315390592669999584"],
        [9, 7, 1, "197617827255147138816"],
        [9, 8, 1, "111225055015418190336"],
        [9, 9, 1, "45783530809863561216"],
        [9, 10, 1, "13546351665234542592"],
        [9, 11, 1, "2789029287049199616"],
        [9, 12, 1, "377822872216535040"],
        [9, 13, 1, "30496020915290112"],
        [9, 14, 1, "1204281692651520"],
        [9, 15, 1, "13861335859200"],
        [10, 0, 1, "350478220061272320"],
        [10, 1, 1, "3746637439449163776"],
        [10, 2, 1, "17859746736529657344"],
        [10, 3, 1, "50289561702144540576"],
        [10, 4, 1, "93414972979719435168"],
        [10, 5, 1, "121036942852605526752"],
        [10, 6, 1, "112703028292843699968"],
        [10, 7, 1, "76470063845138472960"],
        [10, 8, 1, "37867437170771668992"],
        [10, 9, 1, "13546351665234542592"],
        [10, 10, 1, "3417368236217008128"],
        [10, 11, 1, "581831389951819776"],
        [10, 12, 1, "61847904577388544"],
        [10, 13, 1, "3534894598717440"],
        [10, 14, 1, "75680175882240"],
        [11, 0, 1, "215106540773091840"],
        [11, 1, 1, "2069299485927862272"],
        [11, 2, 1, "8857745323621016832"],
        [11, 3, 1, "22356496039351144320"],
        [11, 4, 1, "37149644640379493088"],
        [11, 5, 1, "42933767050529809920"],
        [11, 6, 1, "35488008616336856064"],
        [11, 7, 1, "21209119071141593088"],
        [11, 8, 1, "9137338412280422400"],
        [11, 9, 1, "2789029287049199616"],
        [11, 10, 1, "581831389951819776"],
        [11, 11, 1, "77633191645544448"],
        [11, 12, 1, "5823880350400512"],
        [11, 13, 1, "179131266367488"],
        [12, 0, 1, "94131106471526400"],
        [12, 1, 1, "810849464522625024"],
        [12, 2, 1, "3105166078488913920"],
        [12, 3, 1, "7005272669284806144"],
        [12, 4, 1, "10385706774620572416"],
        [12, 5, 1, "10667341682326591488"],
        [12, 6, 1, "7780780132684591104"],
        [12, 7, 1, "4054644823819272192"],
        [12, 8, 1, "1493892619860049920"],
        [12, 9, 1, "377822872216535040"],
        [12, 10, 1, "61847904577388544"],
        [12, 11, 1, "5823880350400512"],
        [12, 12, 1, "234624852688896"],
        [13, 0, 1, "27675610619904000"],
        [13, 1, 1, "212344275187630080"],
        [13, 2, 1, "725099563298506752"],
        [13, 3, 1, "1458772129721604096"],
        [13, 4, 1, "1924261492433260032"],
        [13, 5, 1, "1748280943863724032"],
        [13, 6, 1, "1115652564410425344"],
        [13, 7, 1, "499195340557221888"],
        [13, 8, 1, "153046355423920128"],
        [13, 9, 1, "30496020915290112"],
        [13, 10, 1, "3534894598717440"],
        [13, 11, 1, "179131266367488"],
        [14, 0, 1, "4875992432640000"],
        [14, 1, 1, "33150169822003200"],
        [14, 2, 1, "100684975090728960"],
        [14, 3, 1, "180286429850910720"],
        [14, 4, 1, "210892958755430400"],
        [14, 5, 1, "168353364405288960"],
        [14, 6, 1, "92782033386209280"],
        [14, 7, 1, "34788560291758080"],
        [14, 8, 1, "8468609472921600"],
        [14, 9, 1, "1204281692651520"],
        [14, 10, 1, "75680175882240"],
        [15, 0, 1, "386983526400000"],
        [15, 1, 1, "2320181231616000"],
        [15, 2, 1, "6257764889395200"],
        [15, 3, 1, "9953525248819200"],
        [15, 4, 1, "10277321372467200"],
        [15, 5, 1, "7136103628800000"],
        [15, 6, 1, "3327930925056000"],
        [15, 7, 1, "1003265143603200"],
        [15, 8, 1, "176935875379200"],
        [15, 9, 1, "13861335859200"],
        [0, 1, 2, "21158324305920"],
        [0, 2, 2, "313848477204480"],
        [0, 3, 2, "2107212372541440"],
        [0, 4, 2, "8451963290603520"],
        [0, 5, 2, "22507559301242880"],
        [0, 6, 2, "41822195225195520"],
        [0, 7, 2, "55449968702999040"],
        [0, 8, 2, "52695508696197120"],
        [0, 9, 2, "35506476234547200"],
        [0, 10, 2, "16486262517104640"],
        [0, 11, 2, "4990926539980800"],
        [0, 12, 2, "882322440192000"],
        [0, 13, 2, "68797071360000"],
        [1, 0, 2, "21158324305920"],
        [1, 1, 2, "627696954408960"],
        [1, 2, 2, "6452766485544960"],
        [1, 3, 2, "35569648634720256"],
        [1, 4, 2, "123132262003347456"],
        [1, 5, 2, "288487231903927296"],
        [1, 6, 2, "475109871802771968"],
        [1, 7, 2, "559277929021176576"],
        [1, 8, 2, "471251810905592832"],
        [1, 9, 2, "280665292850380800"],
        [1, 10, 2, "114719065432473600"],
        [1, 11, 2, "30433030778585088"],
        [1, 12, 2, "4690859513610240"],
        [1, 13, 2, "317001616588800"],
        [2, 0, 2, "313848477204480"],
        [2, 1, 2, "6452766485544960"],
        [2, 2, 2, "54235370688233472"],
        [2, 3, 2, "257153482032500736"],
        [2, 4, 2, "781188411076697088"],
        [2, 5, 2, "1619064786454477056"],
        [2, 6, 2, "2364188655011197824"],
        [2, 7, 2, "2465738087185742400"],
        [2, 8, 2, "1836472307028606720"],
        [2, 9, 2, "963828239992786944"],
        [2, 10, 2, "346043499392655360"],
        [2, 11, 2, "80383844127227904"],
        [2, 12, 2, "10815145137340416"],
        [2, 13, 2, "635676658237440"],
        [3, 0, 2, "2107212372541440"],
        [3, 1, 2, "35569648634720256"],
        [3, 2, 2, "257153482032500736"],
        [3, 3, 2, "1069038285466208256"],
        [3, 4, 2, "2869991485435413504"],
        [3, 5, 2, "5269417643367948672"],
        [3, 6, 2, "6812939979275275008"],
        [3, 7, 2, "6278584306441400064"],
        [3, 8, 2, "4120609937476701312"],
        [3, 9, 2, "1899945366966199296"],
        [3, 10, 2, "597433412995485696"],
        [3, 11, 2, "121119886235418624"],
        [3, 12, 2, "14155254426009600"],
        [3, 13, 2, "717478570229760"],
        [4, 0, 2, "8451963290603520"],
        [4, 1, 2, "123132262003347456"],
        [4, 2, 2, "781188411076697088"],
        [4, 3, 2, "2869991485435413504"],
        [4, 4, 2, "6823587292275737088"],
        [4, 5, 2, "11089107489983030208"],
        [4, 6, 2, "12664785724129253376"],
        [4, 7, 2, "10281736578121615872"],
        [4, 8, 2, "5925871688216417280"],
        [4, 9, 2, "2390918530865688576"],
        [4, 10, 2, "654895228794421248"],
        [4, 11, 2, "114899857106337792"],
        [4, 12, 2, "11502998823370752"],
        [4, 13, 2, "491181079265280"],
        [5, 0, 2, "22507559301242880"],
        [5, 1, 2, "288487231903927296"],
        [5, 2, 2, "1619064786454477056"],
        [5, 3, 2, "5269417643367948672"],
        [5, 4, 2, "11089107489983030208"],
        [5, 5, 2, "15916946497447219200"],
        [5, 6, 2, "16011003215578442112"],
        [5, 7, 2, "11410513715302262784"],
        [5, 8, 2, "5749684852797296640"],
        [5, 9, 2, "2017018422175924224"],
        [5, 10, 2, "476427876764811264"],
        [5, 11, 2, "71154125486161920"],
        [5, 12, 2, "5936126948278272"],
        [5, 13, 2, "203521555169280"],
        [6, 0, 2, "41822195225195520"],
        [6, 1, 2, "475109871802771968"],
        [6, 2, 2, "2364188655011197824"],
        [6, 3, 2, "6812939979275275008"],
        [6, 4, 2, "12664785724129253376"],
        [6, 5, 2, "16011003215578442112"],
        [6, 6, 2, "14136177449768596992"],
        [6, 7, 2, "8803578775464198144"],
        [6, 8, 2, "3852362683057913856"],
        [6, 9, 2, "1162490020248748032"],
        [6, 10, 2, "232655805311090688"],
        [6, 11, 2, "28717105257381888"],
        [6, 12, 2, "1895158587064320"],
        [6, 13, 2, "47101362831360"],
        [7, 0, 2, "55449968702999040"],
        [7, 1, 2, "559277929021176576"],
        [7, 2, 2, "2465738087185742400"],
        [7, 3, 2, "6278584306441400064"],
        [7, 4, 2, "10281736578121615872"],
        [7, 5, 2, "11410513715302262784"],
        [7, 6, 2, "8803578775464198144"],
        [7, 7, 2, "4759238086713114624"],
        [7, 8, 2, "1789212337169891328"],
        [7, 9, 2, "456238237421666304"],
        [7, 10, 2, "75078502969245696"],
        [7, 11, 2, "7262318131937280"],
        [7, 12, 2, "341221696339968"],
        [7, 13, 2, "4674803466240"],
        [8, 0, 2, "52695508696197120"],
        [8, 1, 2, "471251810905592832"],
        [8, 2, 2, "1836472307028606720"],
        [8, 3, 2, "4120609937476701312"],
        [8, 4, 2, "5925871688216417280"],
        [8, 5, 2, "5749684852797296640"],
        [8, 6, 2, "3852362683057913856"],
        [8, 7, 2, "1789212337169891328"],
        [8, 8, 2, "567904422578356224"],
        [8, 9, 2, "118785712145301504"],
        [8, 10, 2, "15242825331376128"],
        [8, 11, 2, "1039799653761024"],
        [8, 12, 2, "26457032097792"],
        [9, 0, 2, "35506476234547200"],
        [9, 1, 2, "280665292850380800"],
        [9, 2, 2, "963828239992786944"],
        [9, 3, 2, "1899945366966199296"],
        [9, 4, 2, "2390918530865688576"],
        [9, 5, 2, "2017018422175924224"],
        [9, 6, 2, "1162490020248748032"],
        [9, 7, 2, "456238237421666304"],
        [9, 8, 2, "118785712145301504"],
        [9, 9, 2, "19344615630962688"],
        [9, 10, 2, "1743290835664896"],
        [9, 11, 2, "63819523031040"],
        [10, 0, 2, "16486262517104640"],
        [10, 1, 2, "114719065432473600"],
        [10, 2, 2, "346043499392655360"],
        [10, 3, 2, "597433412995485696"],
        [10, 4, 2, "654895228794421248"],
        [10, 5, 2, "476427876764811264"],
        [10, 6, 2, "232655805311090688"],
        [10, 7, 2, "75078502969245696"],
        [10, 8, 2, "15242825331376128"],
        [10, 9, 2, "1743290835664896"],
        [10, 10, 2, "84074588798976"],
        [11, 0, 2, "4990926539980800"],
        [11, 1, 2, "30433030778585088"],
        [11, 2, 2, "80383844127227904"],
        [11, 3, 2, "121119886235418624"],
        [11, 4, 2, "114899857106337792"],
        [11, 5, 2, "71154125486161920"],
        [11, 6, 2, "28717105257381888"],
        [11, 7, 2, "7262318131937280"],
        [11, 8, 2, "1039799653761024"],
        [11, 9, 2, "63819523031040"],
        [12, 0, 2, "882322440192000"],
        [12, 1, 2, "4690859513610240"],
        [12, 2, 2, "10815145137340416"],
        [12, 3, 2, "14155254426009600"],
        [12, 4, 2, "11502998823370752"],
        [12, 5, 2, "5936126948278272"],
        [12, 6, 2, "1895158587064320"],
        [12, 7, 2, "341221696339968"],
        [12, 8, 2, "26457032097792"],
        [13, 0, 2, "68797071360000"],
        [13, 1, 2, "317001616588800"],
        [13, 2, 2, "635676658237440"],
        [13, 3, 2, "717478570229760"],
        [13, 4, 2, "491181079265280"],
        [13, 5, 2, "203521555169280"],
        [13, 6, 2, "47101362831360"],
        [13, 7, 2, "4674803466240"],
        [0, 1, 3, "14105549537280"],
        [0, 2, 3, "152026478346240"],
        [0, 3, 3, "718468777820160"],
        [0, 4, 3, "1952694687744000"],
        [0, 5, 3, "3365779680645120"],
        [0, 6, 3, "3828776311848960"],
        [0, 7, 3, "2900918810050560"],
        [0, 8, 3, "1442319134883840"],
        [0, 9, 3, "450242433515520"],
        [0, 10, 3, "79804602777600"],
        [0, 11, 3, "6115295232000"],
        [1, 0, 3, "14105549537280"],
        [1, 1, 3, "304052956692480"],
        [1, 2, 3, "2214614812999680"],
        [1, 3, 3, "8367039513870336"],
        [1, 4, 3, "19075225709998080"],
        [1, 5, 3, "28066495994302464"],
        [1, 6, 3, "27422249710288896"],
        [1, 7, 3, "17865485062963200"],
        [1, 8, 3, "7625855647088640"],
        [1, 9, 3, "2035443912671232"],
        [1, 10, 3, "306257042866176"],
        [1, 11, 3, "19691250647040"],
        [2, 0, 3, "152026478346240"],
        [2, 1, 3, "2214614812999680"],
        [2, 2, 3, "12828689652252672"],
        [2, 3, 3, "40471242096918528"],
        [2, 4, 3, "78446791230013440"],
        [2, 5, 3, "98774838147036672"],
        [2, 6, 3, "82711215276871680"],
        [2, 7, 3, "46139548361859072"],
        [2, 8, 3, "16817057531559936"],
        [2, 9, 3, "3813883083620352"],
        [2, 10, 3, "483678829412352"],
        [2, 11, 3, "25895387529216"],
        [3, 0, 3, "718468777820160"],
        [3, 1, 3, "8367039513870336"],
        [3, 2, 3, "40471242096918528"],
        [3, 3, 3, "108414381615243264"],
        [3, 4, 3, "179522275827686400"],
        [3, 5, 3, "193343164662638592"],
        [3, 6, 3, "138311407630688256"],
        [3, 7, 3, "65706525851516928"],
        [3, 8, 3, "20279145134555136"],
        [3, 9, 3, "3856307140952064"],
        [3, 10, 3, "403236471177216"],
        [3, 11, 3, "17276623388672"],
        [4, 0, 3, "1952694687744000"],
        [4, 1, 3, "19075225709998080"],
        [4, 2, 3, "78446791230013440"],
        [4, 3, 3, "179522275827686400"],
        [4, 4, 3, "254101964659568640"],
        [4, 5, 3, "233523736515846144"],
        [4, 6, 3, "142003129369559040"],
        [4, 7, 3, "56946171331215360"],
        [4, 8, 3, "14657106629099520"],
        [4, 9, 3, "2275366536216576"],
        [4, 10, 3, "186819853418496"],
        [4, 11, 3, "5813171126272"],
        [5, 0, 3, "3365779680645120"],
        [5, 1, 3, "28066495994302464"],
        [5, 2, 3, "98774838147036672"],
        [5, 3, 3, "193343164662638592"],
        [5, 4, 3, "233523736515846144"],
        [5, 5, 3, "182314035034914816"],
        [5, 6, 3, "93434308364206080"],
        [5, 7, 3, "31143141768167424"],
        [5, 8, 3, "6501755126808576"],
        [5, 9, 3, "782884969381888"],
        [5, 10, 3, "45503735660544"],
        [5, 11, 3, "782086701056"],
        [6, 0, 3, "3828776311848960"],
        [6, 1, 3, "27422249710288896"],
        [6, 2, 3, "82711215276871680"],
        [6, 3, 3, "138311407630688256"],
        [6, 4, 3, "142003129369559040"],
        [6, 5, 3, "93434308364206080"],
        [6, 6, 3, "39756613086609408"],
        [6, 7, 3, "10716225497726976"],
        [6, 8, 3, "1724295973699584"],
        [6, 9, 3, "145132884066304"],
        [6, 10, 3, "4545417576448"],
        [7, 0, 3, "2900918810050560"],
        [7, 1, 3, "17865485062963200"],
        [7, 2, 3, "46139548361859072"],
        [7, 3, 3, "65706525851516928"],
        [7, 4, 3, "56946171331215360"],
        [7, 5, 3, "31143141768167424"],
        [7, 6, 3, "10716225497726976"],
        [7, 7, 3, "2221908468695040"],
        [7, 8, 3, "248572171780096"],
        [7, 9, 3, "11142889996288"],
        [8, 0, 3, "1442319134883840"],
        [8, 1, 3, "7625855647088640"],
        [8, 2, 3, "16817057531559936"],
        [8, 3, 3, "20279145134555136"],
        [8, 4, 3, "14657106629099520"],
        [8, 5, 3, "6501755126808576"],
        [8, 6, 3, "1724295973699584"],
        [8, 7, 3, "248572171780096"],
        [8, 8, 3, "14759118241792"],
        [9, 0, 3, "450242433515520"],
        [9, 1, 3, "2035443912671232"],
        [9, 2, 3, "3813883083620352"],
        [9, 3, 3, "3856307140952064"],
        [9, 4, 3, "2275366536216576"],
        [9, 5, 3, "782884969381888"],
        [9, 6, 3, "145132884066304"],
        [9, 7, 3, "11142889996288"],
        [10, 0, 3, "79804602777600"],
        [10, 1, 3, "306257042866176"],
        [10, 2, 3, "483678829412352"],
        [10, 3, 3, "403236471177216"],
        [10, 4, 3, "186819853418496"],
        [10, 5, 3, "45503735660544"],
        [10, 6, 3, "4545417576448"],
        [11, 0, 3, "6115295232000"],
        [11, 1, 3, "19691250647040"],
        [11, 2, 3, "25895387529216"],
        [11, 3, 3, "17276623388672"],
        [11, 4, 3, "5813171126272"],
        [11, 5, 3, "782086701056"],
        [0, 1, 4, "4701849845760"],
        [0, 2, 4, "31606879518720"],
        [0, 3, 4, "88043589550080"],
        [0, 4, 4, "132122625638400"],
        [0, 5, 4, "117012352204800"],
        [0, 6, 4, "63030857564160"],
        [0, 7, 4, "20318068408320"],
        [0, 8, 4, "3608024186880"],
        [0, 9, 4, "271790899200"],
        [1, 0, 4, "4701849845760"],
        [1, 1, 4, "63213759037440"],
        [1, 2, 4, "274463228805120"],
        [1, 3, 4, "584095359246336"],
        [1, 4, 4, "704341478375424"],
        [1, 5, 4, "511305981493248"],
        [1, 6, 4, "226793679224832"],
        [1, 7, 4, "59783635795968"],
        [1, 8, 4, "8521324167168"],
        [1, 9, 4, "497981325312"],
        [2, 0, 4, "31606879518720"],
        [2, 1, 4, "274463228805120"],
        [2, 2, 4, "903945467215872"],
        [2, 3, 4, "1530969536102400"],
        [2, 4, 4, "1497911977967616"],
        [2, 5, 4, "887113037905920"],
        [2, 6, 4, "319222487973888"],
        [2, 7, 4, "67094074884096"],
        [2, 8, 4, "7378518933504"],
        [2, 9, 4, "313801048064"],
        [3, 0, 4, "88043589550080"],
        [3, 1, 4, "584095359246336"],
        [3, 2, 4, "1530969536102400"],
        [3, 3, 4, "2098646794764288"],
        [3, 4, 4, "1668424206385152"],
        [3, 5, 4, "797383537459200"],
        [3, 6, 4, "226995908640768"],
        [3, 7, 4, "36239692529664"],
        [3, 8, 4, "2778978058240"],
        [3, 9, 4, "64961380352"],
        [4, 0, 4, "132122625638400"],
        [4, 1, 4, "704341478375424"],
        [4, 2, 4, "1497911977967616"],
        [4, 3, 4, "1668424206385152"],
        [4, 4, 4, "1068549487460352"],
        [4, 5, 4, "402500351950848"],
        [4, 6, 4, "86373033836544"],
        [4, 7, 4, "9458189074432"],
        [4, 8, 4, "384936443904"],
        [5, 0, 4, "117012352204800"],
        [5, 1, 4, "511305981493248"],
        [5, 2, 4, "887113037905920"],
        [5, 3, 4, "797383537459200"],
        [5, 4, 4, "402500351950848"],
        [5, 5, 4, "114027757830144"],
        [5, 6, 4, "16676284268544"],
        [5, 7, 4, "955093352448"],
        [6, 0, 4, "63030857564160"],
        [6, 1, 4, "226793679224832"],
        [6, 2, 4, "319222487973888"],
        [6, 3, 4, "226995908640768"],
        [6, 4, 4, "86373033836544"],
        [6, 5, 4, "16676284268544"],
        [6, 6, 4, "1270236577792"],
        [7, 0, 4, "20318068408320"],
        [7, 1, 4, "59783635795968"],
        [7, 2, 4, "67094074884096"],
        [7, 3, 4, "36239692529664"],
        [7, 4, 4, "9458189074432"],
        [7, 5, 4, "955093352448"],
        [8, 0, 4, "3608024186880"],
        [8, 1, 4, "8521324167168"],
        [8, 2, 4, "7378518933504"],
        [8, 3, 4, "2778978058240"],
        [8, 4, 4, "384936443904"],
        [9, 0, 4, "271790899200"],
        [9, 1, 4, "497981325312"],
        [9, 2, 4, "313801048064"],
        [9, 3, 4, "64961380352"],
        [0, 1, 5, "626913312768"],
        [0, 2, 5, "1671768834048"],
        [0, 3, 5, "1857520926720"],
        [0, 4, 5, "1100753141760"],
        [0, 5, 5, "366917713920"],
        [0, 6, 5, "65229815808"],
        [0, 7, 5, "4831838208"],
        [1, 0, 5, "626913312768"],
        [1, 1, 5, "3343537668096"],
        [1, 2, 5, "5696397508608"],
        [1, 3, 5, "4678200852480"],
        [1, 4, 5, "2079200378880"],
        [1, 5, 5, "500095254528"],
        [1, 6, 5, "57982058496"],
        [1, 7, 5, "2147483648"],
        [2, 0, 5, "1671768834048"],
        [2, 1, 5, "5696397508608"],
        [2, 2, 5, "7154895421440"],
        [2, 3, 5, "4403012567040"],
        [2, 4, 5, "1413312675840"],
        [2, 5, 5, "222264557568"],
        [2, 6, 5, "12884901888"],
        [3, 0, 5, "1857520926720"],
        [3, 1, 5, "4678200852480"],
        [3, 2, 5, "4403012567040"],
        [3, 3, 5, "1956894474240"],
        [3, 4, 5, "410706247680"],
        [3, 5, 5, "32212254720"],
        [4, 0, 5, "1100753141760"],
        [4, 1, 5, "2079200378880"],
        [4, 2, 5, "1413312675840"],
        [4, 3, 5, "410706247680"],
        [4, 4, 5, "42949672960"],
        [5, 0, 5, "366917713920"],
        [5, 1, 5, "500095254528"],
        [5, 2, 5, "222264557568"],
        [5, 3, 5, "32212254720"],
        [6, 0, 5, "65229815808"],
        [6, 1, 5, "57982058496"],
        [6, 2, 5, "12884901888"],
        [7, 0, 5, "4831838208"],
        [7, 1, 5, "2147483648"]
      ]
    },
    {
      "sigma": -1,
      "tau": -1,
      "monomial_count": 952,
      "counts_by_Z_degree": [
        302,
        234,
        174,
        122,
        78,
        42
      ],
      "degrees": [
        17,
        17,
        5
      ],
      "minimum_coefficient": "2147483648",
      "maximum_coefficient": "7862071021113424351392",
      "sha256_terms": "11e5395a6e71fe7634fc50457c438be84099903c4d9dd8e36bed6c870b565c06",
      "terms": [
        [0, 1, 0, "4760622968832"],
        [0, 2, 0, "109229849229312"],
        [0, 3, 0, "1172303406074880"],
        [0, 4, 0, "7809405261788160"],
        [0, 5, 0, "36128224450978560"],
        [0, 6, 0, "123027242099025024"],
        [0, 7, 0, "318851211462156864"],
        [0, 8, 0, "641233263291036480"],
        [0, 9, 0, "1010700743078491920"],
        [0, 10, 0, "1251870846362330040"],
        [0, 11, 0, "1213495998064673796"],
        [0, 12, 0, "910032732376631856"],
        [0, 13, 0, "516989649881923200"],
        [0, 14, 0, "214773725719296000"],
        [0, 15, 0, "61417913610240000"],
        [0, 16, 0, "10775072563200000"],
        [0, 17, 0, "870712934400000"],
        [1, 0, 0, "4760622968832"],
        [1, 1, 0, "218459698458624"],
        [1, 2, 0, "3565456817882112"],
        [1, 3, 0, "32281453752832512"],
        [1, 4, 0, "191084474413714176"],
        [1, 5, 0, "802631810062513152"],
        [1, 6, 0, "2506464992905781184"],
        [1, 7, 0, "5983490186153594208"],
        [1, 8, 0, "11097987512236741008"],
        [1, 9, 0, "16120824587931857472"],
        [1, 10, 0, "18360644170340498940"],
        [1, 11, 0, "16308875651946339618"],
        [1, 12, 0, "11156064504667001352"],
        [1, 13, 0, "5748459484111020576"],
        [1, 14, 0, "2151591671163432960"],
        [1, 15, 0, "550116921729945600"],
        [1, 16, 0, "85571490410496000"],
        [1, 17, 0, "6080478658560000"],
        [2, 0, 0, "109229849229312"],
        [2, 1, 0, "3565456817882112"],
        [2, 2, 0, "48944096982088704"],
        [2, 3, 0, "392851801462768128"],
        [2, 4, 0, "2108063548786349952"],
        [2, 5, 0, "8112565242981069696"],
        [2, 6, 0, "23326199524729328544"],
        [2, 7, 0, "51365068224861860352"],
        [2, 8, 0, "87864510384591509808"],
        [2, 9, 0, "117523937654604395388"],
        [2, 10, 0, "122923900011862370106"],
        [2, 11, 0, "99913754202730581987"],
        [2, 12, 0, "62267862236888082060"],
        [2, 13, 0, "29084145170389510320"],
        [2, 14, 0, "9812474624719967040"],
        [2, 15, 0, "2248050128458636800"],
        [2, 16, 0, "311476963548672000"],
        [2, 17, 0, "19602731151360000"],
        [3, 0, 0, "1172303406074880"],
        [3, 1, 0, "32281453752832512"],
        [3, 2, 0, "392858148960059904"],
        [3, 3, 0, "2857034685068144640"],
        [3, 4, 0, "14039059541684496192"],
        [3, 5, 0, "49731851033807940288"],
        [3, 6, 0, "131907485212950007872"],
        [3, 7, 0, "267999546311768102328"],
        [3, 8, 0, "422507071745417557332"],
        [3, 9, 0, "519733976205306096324"],
        [3, 10, 0, "498494096304592400424"],
        [3, 11, 0, "370227276541484670888"],
        [3, 12, 0, "209964117672541165626"],
        [3, 13, 0, "88841717959194844704"],
        [3, 14, 0, "27023865889651829280"],
        [3, 15, 0, "5554792919034339840"],
        [3, 16, 0, "687174139251763200"],
        [3, 17, 0, "38423928766464000"],
        [4, 0, 0, "7809405261788160"],
        [4, 1, 0, "191090821911005952"],
        [4, 2, 0, "2108300522018576256"],
        [4, 3, 0, "14041150375946741568"],
        [4, 4, 0, "63507401064942480000"],
        [4, 5, 0, "207533376808445370528"],
        [4, 6, 0, "508010742784088062776"],
        [4, 7, 0, "951766990907092081992"],
        [4, 8, 0, "1381236295544201863908"],
        [4, 9, 0, "1560222644155115793183"],
        [4, 10, 0, "1370004622965616918716"],
        [4, 11, 0, "928264004600324400504"],
        [4, 12, 0, "478427987927346139368"],
        [4, 13, 0, "183217498063204186620"],
        [4, 14, 0, "50222651390005848912"],
        [4, 15, 0, "9261150741665587584"],
        [4, 16, 0, "1022890169279619072"],
        [4, 17, 0, "50794909209722880"],
        [5, 0, 0, "36128224450978560"],
        [5, 1, 0, "802748886123672576"],
        [5, 2, 0, "8115649460569478016"],
        [5, 3, 0, "49760180427397572288"],
        [5, 4, 0, "207642182734484604576"],
        [5, 5, 0, "626325593929880403024"],
        [5, 6, 0, "1414233187933556393064"],
        [5, 7, 0, "2440429392558442666554"],
        [5, 8, 0, "3255082786103484457773"],
        [5, 9, 0, "3370434777571779333648"],
        [5, 10, 0, "2704523181029052365898"],
        [5, 11, 0, "1668867283128541972320"],
        [5, 12, 0, "780422208795459653220"],
        [5, 13, 0, "270082861861354929018"],
        [5, 14, 0, "66611719202845408200"],
        [5, 15, 0, "10998251146903404960"],
        [5, 16, 0, "1081534698030366720"],
        [5, 17, 0, "47489525250785280"],
        [6, 0, 0, "123027242099025024"],
        [6, 1, 0, "2507458376231944128"],
        [6, 2, 0, "23348049594000525216"],
        [6, 3, 0, "132097386977441543232"],
        [6, 4, 0, "508855785829396870968"],
        [6, 5, 0, "1416079758774141280872"],
        [6, 6, 0, "2946003327505807634340"],
        [6, 7, 0, "4674850235414477696673"],
        [6, 8, 0, "5720249573724344003784"],
        [6, 9, 0, "5418552692881436841846"],
        [6, 10, 0, "3965297988146649923592"],
        [6, 11, 0, "2223785587439120446368"],
        [6, 12, 0, "941506570391055040710"],
        [6, 13, 0, "293724648346776559920"],
        [6, 14, 0, "64978155374775634368"],
        [6, 15, 0, "9564857275211084160"],
        [6, 16, 0, "832151314506055680"],
        [6, 17, 0, "32003572031815680"],
        [7, 0, 0, "318851211462156864"],
        [7, 1, 0, "5988621079797779808"],
        [7, 2, 0, "51464150416861166592"],
        [7, 3, 0, "268798325788501258680"],
        [7, 4, 0, "955301615805861729864"],
        [7, 5, 0, "2449614882771426761658"],
        [7, 6, 0, "4687453346822705066913"],
        [7, 7, 0, "6826749698626979900832"],
        [7, 8, 0, "7647105849914694104838"],
        [7, 9, 0, "6612236048613791753856"],
        [7, 10, 0, "4402667544506526048624"],
        [7, 11, 0, "2238265427887461376476"],
        [7, 12, 0, "855395542261886806440"],
        [7, 13, 0, "239651006098871432160"],
        [7, 14, 0, "47304981476797129344"],
        [7, 15, 0, "6161259408177871872"],
        [7, 16, 0, "468919127635918848"],
        [7, 17, 0, "15526123064524800"],
        [8, 0, 0, "641233263291036480"],
        [8, 1, 0, "11115973865783745936"],
        [8, 2, 0, "88175586607047087408"],
        [8, 3, 0, "424816883801881275348"],
        [8, 4, 0, "1390959134800968575844"],
        [8, 5, 0, "3280556614738416029901"],
        [8, 6, 0, "5762127755074321234152"],
        [8, 7, 0, "7684869049286445816030"],
        [8, 8, 0, "7862071021113424351392"],
        [8, 9, 0, "6189946540729869964752"],
        [8, 10, 0, "3739620756655178562186"],
        [8, 11, 0, "1717821491348093111064"],
        [8, 12, 0, "590115478077253243296"],
        [8, 13, 0, "147622115348350651008"],
        [8, 14, 0, "25786627502501131776"],
        [8, 15, 0, "2935421118046070784"],
        [8, 16, 0, "191783921768202240"],
        [8, 17, 0, "5305630143283200"],
        [9, 0, 0, "1010700743078491920"],
        [9, 1, 0, "16165977509916906048"],
        [9, 2, 0, "118229133468050546940"],
        [9, 3, 0, "524535774086877839172"],
        [9, 4, 0, "1579079494608033040191"],
        [9, 5, 0, "3417757905312178085232"],
        [9, 6, 0, "5497270828520776104510"],
        [9, 7, 0, "6697435563212327129088"],
        [9, 8, 0, "6241598226138278189808"],
        [9, 9, 0, "4461636629283991601364"],
        [9, 10, 0, "2437405767720493509096"],
        [9, 11, 0, "1007259784349728166784"],
        [9, 12, 0, "309186318013565212800"],
        [9, 13, 0, "68474667075695990784"],
        [9, 14, 0, "10451346829983737856"],
        [9, 15, 0, "1019681936704880640"],
        [9, 16, 0, "55418737825677312"],
        [9, 17, 0, "1213926872186880"],
        [10, 0, 0, "1251870846362330040"],
        [10, 1, 0, "18444080104767754236"],
        [10, 2, 0, "124103604948744879162"],
        [10, 3, 0, "505830843365573160072"],
        [10, 4, 0, "1396583382831192427212"],
        [10, 5, 0, "2766937263157941361650"],
        [10, 6, 0, "4064884275287186176392"],
        [10, 7, 0, "4511785243650914453328"],
        [10, 8, 0, "3818999441319717094794"],
        [10, 9, 0, "2470044964140956117736"],
        [10, 10, 0, "1214885776970359797696"],
        [10, 11, 0, "448980751134209836800"],
        [10, 12, 0, "122101117523786087424"],
        [10, 13, 0, "23637725127572189184"],
        [10, 14, 0, "3091225669476065280"],
        [10, 15, 0, "250421457207066624"],
        [10, 16, 0, "10715668760494080"],
        [10, 17, 0, "166988328468480"],
        [11, 0, 0, "1213495998064673796"],
        [11, 1, 0, "16423654896189311778"],
        [11, 2, 0, "101381749269335455491"],
        [11, 3, 0, "378529610670870698808"],
        [11, 4, 0, "955788882249180919752"],
        [11, 5, 0, "1728540704048257307520"],
        [11, 6, 0, "2312897891695443959040"],
        [11, 7, 0, "2331892771298097132636"],
        [11, 8, 0, "1786675424431166563032"],
        [11, 9, 0, "1041116661850887487872"],
        [11, 10, 0, "458355094467913191168"],
        [11, 11, 0, "150227248252003531776"],
        [11, 12, 0, "35747415737851539456"],
        [11, 13, 0, "5933880661167931392"],
        [11, 14, 0, "644440150673031168"],
        [11, 15, 0, "41049952028983296"],
        [11, 16, 0, "1241486469365760"],
        [11, 17, 0, "10436770529280"],
        [12, 0, 0, "910032732376631856"],
        [12, 1, 0, "11273456599010814024"],
        [12, 2, 0, "63621807516535575420"],
        [12, 3, 0, "216893930679802674450"],
        [12, 4, 0, "499316522666256655272"],
        [12, 5, 0, "821854162924996362660"],
        [12, 6, 0, "998601857641376492166"],
        [12, 7, 0, "911466399646420022376"],
        [12, 8, 0, "629528614979590751904"],
        [12, 9, 0, "328654265011549812864"],
        [12, 10, 0, "128476864175657591808"],
        [12, 11, 0, "36897611951457275904"],
        [12, 12, 0, "7540048699989368832"],
        [12, 13, 0, "1041015657388474368"],
        [12, 14, 0, "89021532402745344"],
        [12, 15, 0, "4010457624477696"],
        [12, 16, 0, "64968896544768"],
        [13, 0, 0, "516989649881923200"],
        [13, 1, 0, "5836476507982723872"],
        [13, 2, 0, "29995194887863286256"],
        [13, 3, 0, "93039522943700168640"],
        [13, 4, 0, "194656511594599390620"],
        [13, 5, 0, "290698287554668209210"],
        [13, 6, 0, "319686459725975159376"],
        [13, 7, 0, "263110839302551413600"],
        [13, 8, 0, "162943114806882271872"],
        [13, 9, 0, "75631323697003026432"],
        [13, 10, 0, "25951508564518785024"],
        [13, 11, 0, "6414136615205830656"],
        [13, 12, 0, "1092922370651750400"],
        [13, 13, 0, "119163517155016704"],
        [13, 14, 0, "7234131046957056"],
        [13, 15, 0, "175516617277440"],
        [14, 0, 0, "214773725719296000"],
        [14, 1, 0, "2198515610196357120"],
        [14, 2, 0, "10245685972878427968"],
        [14, 3, 0, "28811053586050712352"],
        [14, 4, 0, "54602825519514386448"],
        [14, 5, 0, "73742214153530687976"],
        [14, 6, 0, "73117672693833261888"],
        [14, 7, 0, "53989090035102850176"],
        [14, 8, 0, "29761930527658163712"],
        [14, 9, 0, "12147306485971912704"],
        [14, 10, 0, "3595792367820939264"],
        [14, 11, 0, "743369419987845120"],
        [14, 12, 0, "100428083394379776"],
        [14, 13, 0, "7813701018058752"],
        [14, 14, 0, "257494188294144"],
        [15, 0, 0, "61417913610240000"],
        [15, 1, 0, "566914280303923200"],
        [15, 2, 0, "2385382150574415360"],
        [15, 3, 0, "6059415576996933120"],
        [15, 4, 0, "10368359556790631040"],
        [15, 5, 0, "12617021622074052384"],
        [15, 6, 0, "11225852006805134208"],
        [15, 7, 0, "7385316052868287488"],
        [15, 8, 0, "3585761240816830464"],
        [15, 9, 0, "1265489218122301440"],
        [15, 10, 0, "314324392340127744"],
        [15, 11, 0, "51747738392199168"],
        [15, 12, 0, "5019953744314368"],
        [15, 13, 0, "213841172496384"],
        [16, 0, 0, "10775072563200000"],
        [16, 1, 0, "89176241958912000"],
        [16, 2, 0, "337385897624678400"],
        [16, 3, 0, "771602383579392000"],
        [16, 4, 0, "1187996643802368000"],
        [16, 5, 0, "1296900126212198400"],
        [16, 6, 0, "1028755281280204800"],
        [16, 7, 0, "596900497224499200"],
        [16, 8, 0, "251066383958016000"],
        [16, 9, 0, "74519554424832000"],
        [16, 10, 0, "14782401242726400"],
        [16, 11, 0, "1755497417932800"],
        [16, 12, 0, "94175546572800"],
        [17, 0, 0, "870712934400000"],
        [17, 1, 0, "6428763832320000"],
        [17, 2, 0, "21791122993152000"],
        [17, 3, 0, "44729664086016000"],
        [17, 4, 0, "61731716640768000"],
        [17, 5, 0, "60105540796416000"],
        [17, 6, 0, "42100367818752000"],
        [17, 7, 0, "21194657759232000"],
        [17, 8, 0, "7505760485376000"],
        [17, 9, 0, "1777512480768000"],
        [17, 10, 0, "252765536256000"],
        [17, 11, 0, "16307453952000"],
        [0, 1, 1, "15868743229440"],
        [0, 2, 1, "299742927667200"],
        [0, 3, 1, "2613542827806720"],
        [0, 4, 1, "13930993361756160"],
        [0, 5, 1, "50666876805496320"],
        [0, 6, 1, "132867142237071360"],
        [0, 7, 1, "258759749384858880"],
        [0, 8, 1, "379654704415491840"],
        [0, 9, 1, "421012729462834080"],
        [0, 10, 1, "350478220061272320"],
        [0, 11, 1, "215106540773091840"],
        [0, 12, 1, "94131106471526400"],
        [0, 13, 1, "27675610619904000"],
        [0, 14, 1, "4875992432640000"],
        [0, 15, 1, "386983526400000"],
        [1, 0, 1, "15868743229440"],
        [1, 1, 1, "599485855334400"],
        [1, 2, 1, "7970712995819520"],
        [1, 3, 1, "57994067911421952"],
        [1, 4, 1, "271481340031041024"],
        [1, 5, 1, "885106123955159040"],
        [1, 6, 1, "2098876529296403712"],
        [1, 7, 1, "3707261479561430016"],
        [1, 8, 1, "4931484732112352544"],
        [1, 9, 1, "4945375586032985664"],
        [1, 10, 1, "3707196510771634176"],
        [1, 11, 1, "2037571085358452736"],
        [1, 12, 1, "793248542395748352"],
        [1, 13, 1, "205979711922339840"],
        [1, 14, 1, "31809658886553600"],
        [1, 15, 1, "2196346503168000"],
        [2, 0, 1, "299742927667200"],
        [2, 1, 1, "7970712995819520"],
        [2, 2, 1, "88126149099331584"],
        [2, 3, 1, "561621354057188352"],
        [2, 4, 1, "2352754080695678976"],
        [2, 5, 1, "6930456618103288704"],
        [2, 6, 1, "14904647670244194432"],
        [2, 7, 1, "23887167159113537760"],
        [2, 8, 1, "28784310261472397664"],
        [2, 9, 1, "26066904146885882952"],
        [2, 10, 1, "17571925141263668736"],
        [2, 11, 1, "8641750305223113984"],
        [2, 12, 1, "2993888240845940736"],
        [2, 13, 1, "687910042981140480"],
        [2, 14, 1, "93475618187673600"],
        [2, 15, 1, "5646674903040000"],
        [3, 0, 1, "2613542827806720"],
        [3, 1, 1, "57994067911421952"],
        [3, 2, 1, "561638280716633088"],
        [3, 3, 1, "3201272813407223808"],
        [3, 4, 1, "12111107582544915456"],
        [3, 5, 1, "32351364755472917376"],
        [3, 6, 1, "63153817879165992576"],
        [3, 7, 1, "91778947888312522080"],
        [3, 8, 1, "100044038972534491440"],
        [3, 9, 1, "81679147184744556768"],
        [3, 10, 1, "49437085700272495392"],
        [3, 11, 1, "21730459472365652352"],
        [3, 12, 1, "6696254673812510208"],
        [3, 13, 1, "1361610031483385856"],
        [3, 14, 1, "162843985862737920"],
        [3, 15, 1, "8603717153587200"],
        [4, 0, 1, "13930993361756160"],
        [4, 1, 1, "271498266690485760"],
        [4, 2, 1, "2353248715299452928"],
        [4, 3, 1, "12114475778803313664"],
        [4, 4, 1, "41562821118415233024"],
        [4, 5, 1, "100799953429232658528"],
        [4, 6, 1, "178532269011795603744"],
        [4, 7, 1, "234942338996167435776"],
        [4, 8, 1, "231241911343695671040"],
        [4, 9, 1, "169866628803999070272"],
        [4, 10, 1, "92132935155160315776"],
        [4, 11, 1, "36128933124176871648"],
        [4, 12, 1, "9883263219270762240"],
        [4, 13, 1, "1774039633499745792"],
        [4, 14, 1, "186029805642743808"],
        [4, 15, 1, "8543197898735616"],
        [5, 0, 1, "50666876805496320"],
        [5, 1, 1, "885349679777169408"],
        [5, 2, 1, "6935402337227715456"],
        [5, 3, 1, "32385832660193991552"],
        [5, 4, 1, "100898437968842096736"],
        [5, 5, 1, "222091772375162925504"],
        [5, 6, 1, "356407836996205775880"],
        [5, 7, 1, "423888185626170782112"],
        [5, 8, 1, "375867648614387196288"],
        [5, 9, 1, "247819307557667947776"],
        [5, 10, 1, "120128211656539541856"],
        [5, 11, 1, "41893238927252077056"],
        [5, 12, 1, "10131719722835945472"],
        [5, 13, 1, "1595930347383330816"],
        [5, 14, 1, "145418134346661888"],
        [5, 15, 1, "5723612610822144"],
        [6, 0, 1, "132867142237071360"],
        [6, 1, 1, "2100454052162432256"],
        [6, 2, 1, "14930950174910881920"],
        [6, 3, 1, "63324077302746857088"],
        [6, 4, 1, "179084769550726040352"],
        [6, 5, 1, "357267004678409641992"],
        [6, 6, 1, "518431583982581663616"],
        [6, 7, 1, "555915327505122884256"],
        [6, 8, 1, "442879853777218243584"],
        [6, 9, 1, "261267661841519053152"],
        [6, 10, 1, "112756485628788090624"],
        [6, 11, 1, "34794121700349969408"],
        [6, 12, 1, "7386114755164336128"],
        [6, 13, 1, "1010041141306023936"],
        [6, 14, 1, "78647583186616320"],
        [6, 15, 1, "2582994707546112"],
        [7, 0, 1, "258759749384858880"],
        [7, 1, 1, "3713321928920122368"],
        [7, 2, 1, "23974254557477650656"],
        [7, 3, 1, "92291407235054605152"],
        [7, 4, 1, "236561079637042149888"],
        [7, 5, 1, "426816461387672559648"],
        [7, 6, 1, "558634044305343661344"],
        [7, 7, 1, "538526068309751616000"],
        [7, 8, 1, "384167804676276767328"],
        [7, 9, 1, "201939086738856317184"],
        [7, 10, 1, "77166077793888872448"],
        [7, 11, 1, "20904995532784508928"],
        [7, 12, 1, "3849905576952741888"],
        [7, 13, 1, "448843381057880064"],
        [7, 14, 1, "29004409060982784"],
        [7, 15, 1, "755622186319872"],
        [8, 0, 1, "379654704415491840"],
        [8, 1, 1, "4946797246505039136"],
        [8, 2, 1, "28977373160428281696"],
        [8, 3, 1, "101067711046991533872"],
        [8, 4, 1, "234249000066910363392"],
        [8, 5, 1, "381228476128232833152"],
        [8, 6, 1, "448710660797255106048"],
        [8, 7, 1, "387537204953712905568"],
        [8, 8, 1, "246501617745597308928"],
        [8, 9, 1, "114804587529173094912"],
        [8, 10, 1, "38531225955378622464"],
        [8, 11, 1, "9054499237037678592"],
        [8, 12, 1, "1419832051265175552"],
        [8, 13, 1, "136911009491582976"],
        [8, 14, 1, "6965168386867200"],
        [8, 15, 1, "129676873826304"],
        [9, 0, 1, "421012729462834080"],
        [9, 1, 1, "4972027780260836928"],
        [9, 2, 1, "26363521579457530440"],
        [9, 3, 1, "83087674717182723936"],
        [9, 4, 1, "173636294374700159040"],
        [9, 5, 1, "254109044805204531456"],
        [9, 6, 1, "268035314883395817312"],
        [9, 7, 1, "206527363992107271936"],
        [9, 8, 1, "116478850114072558080"],
        [9, 9, 1, "47682390786451513344"],
        [9, 10, 1, "13888404498397298688"],
        [9, 11, 1, "2778518785721794560"],
        [9, 12, 1, "359865387096735744"],
        [9, 13, 1, "27217273271353344"],
        [9, 14, 1, "981309195288576"],
        [9, 15, 1, "9914932002816"],
        [10, 0, 1, "350478220061272320"],
        [10, 1, 1, "3739711066077210624"],
        [10, 2, 1, "17891395327891622016"],
        [10, 3, 1, "50788150844867383968"],
        [10, 4, 1, "95388182060626256256"],
        [10, 5, 1, "125093436727051732320"],
        [10, 6, 1, "117764578321420020480"],
        [10, 7, 1, "80519488658390163456"],
        [10, 8, 1, "39956846992598716416"],
        [10, 9, 1, "14210758893530087424"],
        [10, 10, 1, "3526930900405518336"],
        [10, 11, 1, "582928963140059136"],
        [10, 12, 1, "59158730338467840"],
        [10, 13, 1, "3161082229161984"],
        [10, 14, 1, "61479101399040"],
        [11, 0, 1, "215106540773091840"],
        [11, 1, 1, "2065276578846265344"],
        [11, 2, 1, "8881337490056499456"],
        [11, 3, 1, "22627917329441904000"],
        [11, 4, 1, "38059733448080222688"],
        [11, 5, 1, "44549012283081283584"],
        [11, 6, 1, "37240330372979088384"],
        [11, 7, 1, "22430816065321426944"],
        [11, 8, 1, "9685959338935590912"],
        [11, 9, 1, "2940492831203819520"],
        [11, 10, 1, "603897413708021760"],
        [11, 11, 1, "78292674765914112"],
        [11, 12, 1, "5613531181350912"],
        [11, 13, 1, "161600753369088"],
        [12, 0, 1, "94131106471526400"],
        [12, 1, 1, "809340170722136064"],
        [12, 2, 1, "3115760276765859840"],
        [12, 3, 1, "7098549262436077056"],
        [12, 4, 1, "10651251062716547328"],
        [12, 5, 1, "11074800720601792512"],
        [12, 6, 1, "8165375354200633344"],
        [12, 7, 1, "4287883235838345216"],
        [12, 8, 1, "1584421413975097344"],
        [12, 9, 1, "399163541270298624"],
        [12, 10, 1, "64489783802462208"],
        [12, 11, 1, "5921424065691648"],
        [12, 12, 1, "229066728800256"],
        [13, 0, 1, "27675610619904000"],
        [13, 1, 1, "212016887124295680"],
        [13, 2, 1, "727732647585073152"],
        [13, 3, 1, "1476953189118720000"],
        [13, 4, 1, "1968342976320781824"],
        [13, 5, 1, "1806892629348464640"],
        [13, 6, 1, "1163802823916838912"],
        [13, 7, 1, "524504294184812544"],
        [13, 8, 1, "161442402926985216"],
        [13, 9, 1, "32139750101483520"],
        [13, 10, 1, "3695736376000512"],
        [13, 11, 1, "183974580191232"],
        [14, 0, 1, "4875992432640000"],
        [14, 1, 1, "33119211139891200"],
        [14, 2, 1, "100961775807528960"],
        [14, 3, 1, "181806602188308480"],
        [14, 4, 1, "214045659100569600"],
        [14, 5, 1, "171992527946219520"],
        [14, 6, 1, "95380358310789120"],
        [14, 7, 1, "35963377302896640"],
        [14, 8, 1, "8794902940876800"],
        [14, 9, 1, "1254338781511680"],
        [14, 10, 1, "78805771223040"],
        [15, 0, 1, "386983526400000"],
        [15, 1, 1, "2320181231616000"],
        [15, 2, 1, "6257764889395200"],
        [15, 3, 1, "9953525248819200"],
        [15, 4, 1, "10277321372467200"],
        [15, 5, 1, "7136103628800000"],
        [15, 6, 1, "3327930925056000"],
        [15, 7, 1, "1003265143603200"],
        [15, 8, 1, "176935875379200"],
        [15, 9, 1, "13861335859200"],
        [0, 1, 2, "21158324305920"],
        [0, 2, 2, "313848477204480"],
        [0, 3, 2, "2107212372541440"],
        [0, 4, 2, "8451963290603520"],
        [0, 5, 2, "22507559301242880"],
        [0, 6, 2, "41822195225195520"],
        [0, 7, 2, "55449968702999040"],
        [0, 8, 2, "52695508696197120"],
        [0, 9, 2, "35506476234547200"],
        [0, 10, 2, "16486262517104640"],
        [0, 11, 2, "4990926539980800"],
        [0, 12, 2, "882322440192000"],
        [0, 13, 2, "68797071360000"],
        [1, 0, 2, "21158324305920"],
        [1, 1, 2, "627696954408960"],
        [1, 2, 2, "6452766485544960"],
        [1, 3, 2, "35565416969859072"],
        [1, 4, 2, "123071608140337152"],
        [1, 5, 2, "288116216769014784"],
        [1, 6, 2, "473826796478581248"],
        [1, 7, 2, "556495217191330560"],
        [1, 8, 2, "467301003208528896"],
        [1, 9, 2, "276956400165175296"],
        [1, 10, 2, "112453663868928000"],
        [1, 11, 2, "29574020226023424"],
        [1, 12, 2, "4508409680363520"],
        [1, 13, 2, "300490319462400"],
        [2, 0, 2, "313848477204480"],
        [2, 1, 2, "6452766485544960"],
        [2, 2, 2, "54226907358511104"],
        [2, 3, 2, "257061795960508416"],
        [2, 4, 2, "780611912042830848"],
        [2, 5, 2, "1616525469364748544"],
        [2, 6, 2, "2356547966061344640"],
        [2, 7, 2, "2450367909234391104"],
        [2, 8, 2, "1815902098155489024"],
        [2, 9, 2, "945643888602058752"],
        [2, 10, 2, "335652840785240064"],
        [2, 11, 2, "76726295126360064"],
        [2, 12, 2, "10099470989721600"],
        [2, 13, 2, "576465312153600"],
        [3, 0, 2, "2107212372541440"],
        [3, 1, 2, "35565416969859072"],
        [3, 2, 2, "257078722619953152"],
        [3, 3, 2, "1068809749442316288"],
        [3, 4, 2, "2870030007589616640"],
        [3, 5, 2, "5269560164039387520"],
        [3, 6, 2, "6807573540512522496"],
        [3, 7, 2, "6257783723346326016"],
        [3, 8, 2, "4084769941911932544"],
        [3, 9, 2, "1865175901798265856"],
        [3, 10, 2, "577381940727533568"],
        [3, 11, 2, "114351106398437376"],
        [3, 12, 2, "12929753433931776"],
        [3, 13, 2, "626438386483200"],
        [4, 0, 2, "8451963290603520"],
        [4, 1, 2, "123088534799781888"],
        [4, 2, 2, "780969252631108608"],
        [4, 3, 2, "2871747645581048832"],
        [4, 4, 2, "6838589896595126784"],
        [4, 5, 2, "11132684905225756608"],
        [4, 6, 2, "12725809329553843968"],
        [4, 7, 2, "10316996564510380032"],
        [4, 8, 2, "5913702885996721152"],
        [4, 9, 2, "2358311695140114432"],
        [4, 10, 2, "633110334033051648"],
        [4, 11, 2, "107708748392890368"],
        [4, 12, 2, "10320065753776128"],
        [4, 13, 2, "415137269809152"],
        [5, 0, 2, "22507559301242880"],
        [5, 1, 2, "288291125583277056"],
        [5, 2, 2, "1619027532638781696"],
        [5, 3, 2, "5281527990697310592"],
        [5, 4, 2, "11155411141782759360"],
        [5, 5, 2, "16077658148021376000"],
        [5, 6, 2, "16220663026693501824"],
        [5, 7, 2, "11557162126155073536"],
        [5, 8, 2, "5789416225899515904"],
        [5, 9, 2, "2002521133880967168"],
        [5, 10, 2, "461393218765651968"],
        [5, 11, 2, "66334983216168960"],
        [5, 12, 2, "5244668647833600"],
        [5, 13, 2, "167351622303744"],
        [6, 0, 2, "41822195225195520"],
        [6, 1, 2, "474611221761182208"],
        [6, 2, 2, "2365508784149129088"],
        [6, 3, 2, "6846192008465654016"],
        [6, 4, 2, "12806503866363605760"],
        [6, 5, 2, "16298489031594240384"],
        [6, 6, 2, "14460040506288379392"],
        [6, 7, 2, "9008616684462243840"],
        [6, 8, 2, "3914810003700891648"],
        [6, 9, 2, "1161404376844271616"],
        [6, 10, 2, "225644853945434112"],
        [6, 11, 2, "26634257671127040"],
        [6, 12, 2, "1652266308206592"],
        [6, 13, 2, "37876779712512"],
        [7, 0, 2, "55449968702999040"],
        [7, 1, 2, "558489817357689600"],
        [7, 2, 2, "2469412587284467776"],
        [7, 3, 2, "6330024563389797888"],
        [7, 4, 2, "10459271117268347904"],
        [7, 5, 2, "11711881252454694912"],
        [7, 6, 2, "9091429028606287872"],
        [7, 7, 2, "4916009367913365504"],
        [7, 8, 2, "1832348225087078400"],
        [7, 9, 2, "457921536800587776"],
        [7, 10, 2, "72826162784501760"],
        [7, 11, 2, "6699440010166272"],
        [7, 12, 2, "294171973779456"],
        [7, 13, 2, "3696356229120"],
        [8, 0, 2, "52695508696197120"],
        [8, 1, 2, "470453449862476800"],
        [8, 2, 2, "1841449379981605632"],
        [8, 3, 2, "4169213186779202688"],
        [8, 4, 2, "6063490339943851008"],
        [8, 5, 2, "5945075787341869056"],
        [8, 6, 2, "4009293206431875072"],
        [8, 7, 2, "1861068119973691392"],
        [8, 8, 2, "584524960026329088"],
        [8, 9, 2, "119467064863752192"],
        [8, 10, 2, "14759496177942528"],
        [8, 11, 2, "953692069036032"],
        [8, 12, 2, "22615720722432"],
        [9, 0, 2, "35506476234547200"],
        [9, 1, 2, "280149844337639424"],
        [9, 2, 2, "967702887316316160"],
        [9, 3, 2, "1928320174275259392"],
        [9, 4, 2, "2457210006919434240"],
        [9, 5, 2, "2095692404930150400"],
        [9, 6, 2, "1215243536969170944"],
        [9, 7, 2, "476120513442742272"],
        [9, 8, 2, "122430849889075200"],
        [9, 9, 2, "19432361435332608"],
        [9, 10, 2, "1681008139173888"],
        [9, 11, 2, "58157816610816"],
        [10, 0, 2, "16486262517104640"],
        [10, 1, 2, "114515457919893504"],
        [10, 2, 2, "347791421747404800"],
        [10, 3, 2, "607340283556147200"],
        [10, 4, 2, "674048556430442496"],
        [10, 5, 2, "495389112801361920"],
        [10, 6, 2, "243152847411609600"],
        [10, 7, 2, "78234043834957824"],
        [10, 8, 2, "15662633780772864"],
        [10, 9, 2, "1742234475036672"],
        [10, 10, 2, "80466413617152"],
        [11, 0, 2, "4990926539980800"],
        [11, 1, 2, "30388450276343808"],
        [11, 2, 2, "80806707476250624"],
        [11, 3, 2, "123000428788236288"],
        [11, 4, 2, "117910828733497344"],
        [11, 5, 2, "73625391583985664"],
        [11, 6, 2, "29823127518707712"],
        [11, 7, 2, "7512250172571648"],
        [11, 8, 2, "1059494830276608"],
        [11, 9, 2, "63115282612224"],
        [12, 0, 2, "882322440192000"],
        [12, 1, 2, "4686731689328640"],
        [12, 2, 2, "10857484001673216"],
        [12, 3, 2, "14303232499286016"],
        [12, 4, 2, "11698919462928384"],
        [12, 5, 2, "6067508913635328"],
        [12, 6, 2, "1940776198078464"],
        [12, 7, 2, "347972982276096"],
        [12, 8, 2, "26562124578816"],
        [13, 0, 2, "68797071360000"],
        [13, 1, 2, "317001616588800"],
        [13, 2, 2, "635676658237440"],
        [13, 3, 2, "717478570229760"],
        [13, 4, 2, "491181079265280"],
        [13, 5, 2, "203521555169280"],
        [13, 6, 2, "47101362831360"],
        [13, 7, 2, "4674803466240"],
        [0, 1, 3, "14105549537280"],
        [0, 2, 3, "152026478346240"],
        [0, 3, 3, "718468777820160"],
        [0, 4, 3, "1952694687744000"],
        [0, 5, 3, "3365779680645120"],
        [0, 6, 3, "3828776311848960"],
        [0, 7, 3, "2900918810050560"],
        [0, 8, 3, "1442319134883840"],
        [0, 9, 3, "450242433515520"],
        [0, 10, 3, "79804602777600"],
        [0, 11, 3, "6115295232000"],
        [1, 0, 3, "14105549537280"],
        [1, 1, 3, "304052956692480"],
        [1, 2, 3, "2214614812999680"],
        [1, 3, 3, "8365158773932032"],
        [1, 4, 3, "19055895882854400"],
        [1, 5, 3, "27989298585538560"],
        [1, 6, 3, "27262840876204032"],
        [1, 7, 3, "17678132291764224"],
        [1, 8, 3, "7496691438845952"],
        [1, 9, 3, "1983873627979776"],
        [1, 10, 3, "295225050267648"],
        [1, 11, 3, "18712803409920"],
        [2, 0, 3, "152026478346240"],
        [2, 1, 3, "2214614812999680"],
        [2, 2, 3, "12824928172376064"],
        [2, 3, 3, "40453375067504640"],
        [2, 4, 3, "78382404910891008"],
        [2, 5, 3, "98559276632704512"],
        [2, 6, 3, "82257863000739840"],
        [2, 7, 3, "45600892534628352"],
        [2, 8, 3, "16453963151179776"],
        [2, 9, 3, "3676266772955136"],
        [2, 10, 3, "456414804836352"],
        [2, 11, 3, "23706111836160"],
        [3, 0, 3, "718468777820160"],
        [3, 1, 3, "8365158773932032"],
        [3, 2, 3, "40460898027257856"],
        [3, 3, 3, "108490574801756160"],
        [3, 4, 3, "179901675525049344"],
        [3, 5, 3, "193849617635813376"],
        [3, 6, 3, "138367309487284224"],
        [3, 7, 3, "65289269235548160"],
        [3, 8, 3, "19889153505755136"],
        [3, 9, 3, "3703203930046464"],
        [3, 10, 3, "375262392877056"],
        [3, 11, 3, "15372275154944"],
        [4, 0, 3, "1952694687744000"],
        [4, 1, 3, "19063418842607616"],
        [4, 2, 3, "78480203387682816"],
        [4, 3, 3, "180178956961385472"],
        [4, 4, 3, "256104519236481024"],
        [4, 5, 3, "236030824500240384"],
        [4, 6, 3, "143345018072530944"],
        [4, 7, 3, "57030482849955840"],
        [4, 8, 3, "14434770122440704"],
        [4, 9, 3, "2180027573600256"],
        [4, 10, 3, "171978929471488"],
        [4, 11, 3, "5074168315904"],
        [5, 0, 3, "3365779680645120"],
        [5, 1, 3, "28036526055100416"],
        [5, 2, 3, "98956437825848832"],
        [5, 3, 3, "194916038297831424"],
        [5, 4, 3, "237110110877491200"],
        [5, 5, 3, "185960967118848000"],
        [5, 6, 3, "95164527232548864"],
        [5, 7, 3, "31392681316319232"],
        [5, 8, 3, "6414694537494528"],
        [5, 9, 3, "746590583128064"],
        [5, 10, 3, "41420698157056"],
        [5, 11, 3, "675786260480"],
        [6, 0, 3, "3828776311848960"],
        [6, 1, 3, "27382720633012224"],
        [6, 2, 3, "83024750351167488"],
        [6, 3, 3, "140137386111442944"],
        [6, 4, 3, "145235450881179648"],
        [6, 5, 3, "96045580522487808"],
        [6, 6, 3, "40740860341518336"],
        [6, 7, 3, "10827215010791424"],
        [6, 8, 3, "1695595928485888"],
        [6, 9, 3, "137039689285632"],
        [6, 10, 3, "4078876753920"],
        [7, 0, 3, "2900918810050560"],
        [7, 1, 3, "17836248600870912"],
        [7, 2, 3, "46408628629905408"],
        [7, 3, 3, "66861522022957056"],
        [7, 4, 3, "58549303988453376"],
        [7, 5, 3, "32149909277245440"],
        [7, 6, 3, "10994473997697024"],
        [7, 7, 3, "2236216682479616"],
        [7, 8, 3, "241829341560832"],
        [7, 9, 3, "10330067435520"],
        [8, 0, 3, "1442319134883840"],
        [8, 1, 3, "7613637287215104"],
        [8, 2, 3, "16941152542261248"],
        [8, 3, 3, "20682650405044224"],
        [8, 4, 3, "15093252882432000"],
        [8, 5, 3, "6706014292279296"],
        [8, 6, 3, "1759817098067968"],
        [8, 7, 3, "247222746742784"],
        [8, 8, 3, "14056891088896"],
        [9, 0, 3, "450242433515520"],
        [9, 1, 3, "2032747067473920"],
        [9, 2, 3, "3843340460752896"],
        [9, 3, 3, "3928654990540800"],
        [9, 4, 3, "2334866622382080"],
        [9, 5, 3, "801812454047744"],
        [9, 6, 3, "146270916182016"],
        [9, 7, 3, "10842242285568"],
        [10, 0, 3, "79804602777600"],
        [10, 1, 3, "306012431056896"],
        [10, 2, 3, "486509701496832"],
        [10, 3, 3, "408340024786944"],
        [10, 4, 3, "189876662173696"],
        [10, 5, 3, "45997522681856"],
        [10, 6, 3, "4494414839808"],
        [11, 0, 3, "6115295232000"],
        [11, 1, 3, "19691250647040"],
        [11, 2, 3, "25895387529216"],
        [11, 3, 3, "17276623388672"],
        [11, 4, 3, "5813171126272"],
        [11, 5, 3, "782086701056"],
        [0, 1, 4, "4701849845760"],
        [0, 2, 4, "31606879518720"],
        [0, 3, 4, "88043589550080"],
        [0, 4, 4, "132122625638400"],
        [0, 5, 4, "117012352204800"],
        [0, 6, 4, "63030857564160"],
        [0, 7, 4, "20318068408320"],
        [0, 8, 4, "3608024186880"],
        [0, 9, 4, "271790899200"],
        [1, 0, 4, "4701849845760"],
        [1, 1, 4, "63213759037440"],
        [1, 2, 4, "274463228805120"],
        [1, 3, 4, "583781902589952"],
        [1, 4, 4, "702391081402368"],
        [1, 5, 4, "507900526460928"],
        [1, 6, 4, "224041796370432"],
        [1, 7, 4, "58621729701888"],
        [1, 8, 4, "8271276539904"],
        [1, 9, 4, "476238053376"],
        [2, 0, 4, "31606879518720"],
        [2, 1, 4, "274463228805120"],
        [2, 2, 4, "903318553903104"],
        [2, 3, 4, "1531805420519424"],
        [2, 4, 4, "1498531151609856"],
        [2, 5, 4, "884966569279488"],
        [2, 6, 4, "316507296890880"],
        [2, 7, 4, "65843836747776"],
        [2, 8, 4, "7122431508480"],
        [2, 9, 4, "294473695232"],
        [3, 0, 4, "88043589550080"],
        [3, 1, 4, "583781902589952"],
        [3, 2, 4, "1533059247144960"],
        [3, 3, 4, "2110039589781504"],
        [3, 4, 4, "1680780160401408"],
        [3, 5, 4, "801419632312320"],
        [3, 6, 4, "226349046300672"],
        [3, 7, 4, "35601889886208"],
        [3, 8, 4, "2666235166720"],
        [3, 9, 4, "60666413056"],
        [4, 0, 4, "132122625638400"],
        [4, 1, 4, "703644908027904"],
        [4, 2, 4, "1504660970668032"],
        [4, 3, 4, "1687219566280704"],
        [4, 4, 4, "1083580883140608"],
        [4, 5, 4, "406528293076992"],
        [4, 6, 4, "86148353359872"],
        [4, 7, 4, "9223039614976"],
        [4, 8, 4, "363461607424"],
        [5, 0, 4, "117012352204800"],
        [5, 1, 4, "510686807851008"],
        [5, 2, 4, "893882669727744"],
        [5, 3, 4, "810115582132224"],
        [5, 4, 4, "409512557150208"],
        [5, 5, 4, "115015868743680"],
        [5, 6, 4, "16476568289280"],
        [5, 7, 4, "912143679488"],
        [6, 0, 4, "63030857564160"],
        [6, 1, 4, "226518490939392"],
        [6, 2, 4, "322451363856384"],
        [6, 3, 4, "231094515400704"],
        [6, 4, 4, "87692125667328"],
        [6, 5, 4, "16650514464768"],
        [6, 6, 4, "1227286904832"],
        [7, 0, 4, "20318068408320"],
        [7, 1, 4, "59722482843648"],
        [7, 2, 4, "67849653583872"],
        [7, 3, 4, "36819513114624"],
        [7, 4, 4, "9512949907456"],
        [7, 5, 4, "933618515968"],
        [8, 0, 4, "3608024186880"],
        [8, 1, 4, "8515888349184"],
        [8, 2, 4, "7448580587520"],
        [8, 3, 4, "2801526636544"],
        [8, 4, 4, "380641476608"],
        [9, 0, 4, "271790899200"],
        [9, 1, 4, "497981325312"],
        [9, 2, 4, "313801048064"],
        [9, 3, 4, "64961380352"],
        [0, 1, 5, "626913312768"],
        [0, 2, 5, "1671768834048"],
        [0, 3, 5, "1857520926720"],
        [0, 4, 5, "1100753141760"],
        [0, 5, 5, "366917713920"],
        [0, 6, 5, "65229815808"],
        [0, 7, 5, "4831838208"],
        [1, 0, 5, "626913312768"],
        [1, 1, 5, "3343537668096"],
        [1, 2, 5, "5696397508608"],
        [1, 3, 5, "4678200852480"],
        [1, 4, 5, "2079200378880"],
        [1, 5, 5, "500095254528"],
        [1, 6, 5, "57982058496"],
        [1, 7, 5, "2147483648"],
        [2, 0, 5, "1671768834048"],
        [2, 1, 5, "5696397508608"],
        [2, 2, 5, "7154895421440"],
        [2, 3, 5, "4403012567040"],
        [2, 4, 5, "1413312675840"],
        [2, 5, 5, "222264557568"],
        [2, 6, 5, "12884901888"],
        [3, 0, 5, "1857520926720"],
        [3, 1, 5, "4678200852480"],
        [3, 2, 5, "4403012567040"],
        [3, 3, 5, "1956894474240"],
        [3, 4, 5, "410706247680"],
        [3, 5, 5, "32212254720"],
        [4, 0, 5, "1100753141760"],
        [4, 1, 5, "2079200378880"],
        [4, 2, 5, "1413312675840"],
        [4, 3, 5, "410706247680"],
        [4, 4, 5, "42949672960"],
        [5, 0, 5, "366917713920"],
        [5, 1, 5, "500095254528"],
        [5, 2, 5, "222264557568"],
        [5, 3, 5, "32212254720"],
        [6, 0, 5, "65229815808"],
        [6, 1, 5, "57982058496"],
        [6, 2, 5, "12884901888"],
        [7, 0, 5, "4831838208"],
        [7, 1, 5, "2147483648"]
      ]
    }
  ]
}

